Reinforcement Learning for Intensity Control: An Application to Choice-Based Network Revenue Management

Intensity control is a class of continuous-time dynamic optimization problems with many important applications in Operations Research including queueing and revenue management. In this study, we propose a practical continuous-time reinforcement learning framework for intensity control using choice-based network revenue management as a case study, which is a classical problem in revenue management that features a large state space, a large action space, and a continuous time horizon. We show that by leveraging the event-driven structure of the problem and the inherent discretization of sample paths created by the state-jump times, a defining feature of intensity control, one does not need to discretize the time horizon in advance. We adapt discrete-time Monte Carlo and temporal difference learning algorithms for policy evaluation to continuous time and develop policy-gradient-based actor-critic algorithms for event-driven intensity control. Through a comprehensive numerical study, we evaluate the proposed approach against various state-of-the-art benchmarks, demonstrating its overall superior performance and effective scalability to large-scale problems. Notably, compared to discretization-based reinforcement learning methods, our continuous-time approach delivers significantly superior performance while maintaining comparable computational efficiency. This advantage is particularly pronounced in highly non-stationary environments.

==> data/ADP.csv <==
Delta_t,Resource_1,Resource_2,Resource_3,Resource_4,Resource_5,Resource_6
0.48,6.95517257,8.95517257,3.910345139,4.507585833,7.089654861,3.089654861
0.49,7.056542503,9.056542503,4.113085007,4.264297992,6.886914993,2.886914993
0.5,6.827070371,8.827070371,3.654140742,4.81503111,7.345859258,3.345859258
0.51,6.991490096,8.991490096,3.982980192,4.420423769,7.017019808,3.017019808
0.52,6.624357863,8.624357863,3.248715725,5.30154113,7.751284275,3.751284275


==> data/large_network.csv <==
x,y,y_CI,y_lb,y_ub
0,141271.625,77.92829132,141193.6967,141349.5533
100,141699.5625,77.94522095,141621.6173,141777.5077
200,142409.8594,78.39318848,142331.4662,142488.2526
300,143107.5625,77.61105347,143029.9514,143185.1736
400,143935.1719,78.68676758,143856.4851,144013.8587
500,144782.6406,78.37515259,144704.2654,144861.0158
600,145532.3594,78.85282135,145453.5066,145611.2122
700,146397.8125,79.50944519,146318.3031,146477.3219
800,147374.6719,77.87258911,147296.7993,147452.5445
900,148238.5156,78.68981934,148159.8258,148317.2054
1000,149067,78.98410034,148988.0159,149145.9841
1100,149959.7344,78.31509399,149881.4193,150038.0495
1200,150758.9375,78.93697357,150680.0005,150837.8745
1300,151493.1406,78.99675751,151414.1438,151572.1374
1400,152374.0625,78.66043854,152295.4021,152452.7229
1500,153298.2188,78.61530304,153219.6035,153376.8341
1600,154271.8438,77.08580017,154194.758,154348.9296
1700,155103.375,77.70915222,155025.6658,155181.0842
1800,155972.25,76.7550354,155895.495,156049.005
1900,156611.9531,76.56598663,156535.3871,156688.5191
2000,157310.7344,76.28483582,157234.4496,157387.0192
2100,157940.1563,76.47824097,157863.6781,158016.6345
2200,158506.1719,76.93450165,158429.2374,158583.1064
2300,159097.9219,75.47669983,159022.4452,159173.3986
2400,159686.1563,73.43928528,159612.717,159759.5956
2500,160328.5781,73.59658051,160254.9815,160402.1747
2600,160940.7031,72.71422577,160867.9889,161013.4173
2700,161495.5313,72.66975403,161422.8615,161568.2011
2800,162263.1094,71.4852066,162191.6242,162334.5946
2900,162790.3438,70.77394104,162719.5699,162861.1177
3000,163386.8438,70.94604492,163315.8978,163457.7898
3100,163959.5781,69.28908539,163890.289,164028.8672
3200,164545.2813,68.84130096,164476.44,164614.1226
3300,165038.9063,68.30710602,164970.5992,165107.2134
3400,165422.7188,67.75374603,165354.9651,165490.4725
3500,165859.5625,66.52098846,165793.0415,165926.0835
3600,166237.4844,66.7940979,166170.6903,166304.2785
3700,166790.2656,65.80823517,166724.4574,166856.0738
3800,167339.3438,65.31552124,167274.0283,167404.6593
3900,167760.6094,63.03102875,167697.5784,167823.6404
4000,168211.9219,63.37649918,168148.5454,168275.2984
4100,168619.5469,62.01574326,168557.5312,168681.5626
4200,169120.7188,61.34870911,169059.3701,169182.0675
4300,169494.5469,61.6413002,169432.9056,169556.1882
4400,169932.4688,60.74645233,169871.7223,169993.2153
4500,170294.2969,60.41786575,170233.879,170354.7148
4600,170681.8594,59.26217651,170622.5972,170741.1216
4700,171061.2656,58.71133423,171002.5543,171119.9769
4800,171421.6406,57.21244049,171364.4282,171478.853
4900,171770.8438,58.31381226,171712.53,171829.1576
5000,172255.7969,57.58096313,172198.2159,172313.3779
5100,172602.8281,56.47805405,172546.35,172659.3062
5200,173029.7344,55.76597977,172973.9684,173085.5004
5300,173372.5938,55.69735336,173316.8964,173428.2912
5400,173781.2969,55.23749924,173726.0594,173836.5344
5500,174195.2031,54.26272202,174140.9404,174249.4658
5600,174663.3594,53.01149368,174610.3479,174716.3709
5700,175042.5781,52.84750748,174989.7306,175095.4256
5800,175634.5313,52.61233521,175581.919,175687.1436
5900,175993.7031,52.06246567,175941.6406,176045.7656
6000,176339.1094,52.21717072,176286.8922,176391.3266
6100,176628.1719,51.34212494,176576.8298,176679.514
6200,176968.5469,51.48197556,176917.0649,177020.0289
6300,177321.75,49.91896057,177271.831,177371.669
6400,177599.3281,49.47164154,177549.8565,177648.7997
6500,177862.9531,49.75964737,177813.1935,177912.7127
6600,178157.625,48.32633591,178109.2987,178205.9513
6700,178395.75,48.67728424,178347.0727,178444.4273
6800,178696.8594,48.10113525,178648.7583,178744.9605
6900,178961.4531,48.53734589,178912.9158,179009.9904
7000,179262.0313,47.25608444,179214.7752,179309.2874
7100,179584.1719,46.67740631,179537.4945,179630.8493
7200,179827.2344,46.40824127,179780.8262,179873.6426
7300,180094.3281,46.87879181,180047.4493,180141.2069
7400,180434.7031,45.76144791,180388.9417,180480.4645
7500,180785.8438,45.99285507,180739.8509,180831.8367
7600,181095.7969,45.67417908,181050.1227,181141.4711
7700,181430.7031,45.16370392,181385.5394,181475.8668
7800,181752.75,44.86953735,181707.8805,181797.6195
7900,182051.0469,44.70392609,182006.343,182095.7508
8000,182375.2344,44.2551384,182330.9793,182419.4895
8100,182688.7813,43.26618195,182645.5151,182732.0475
8200,183039.9688,43.67485046,182996.2939,183083.6437
8300,183283.4219,43.67638779,183239.7455,183327.0983
8400,183447.7031,42.77341461,183404.9297,183490.4765
8500,183669.7344,43.0995369,183626.6349,183712.8339
8600,183861.1406,42.34716415,183818.7934,183903.4878
8700,184095.2969,41.45629883,184053.8406,184136.7532
8800,184285.2344,41.75022888,184243.4842,184326.9846
8900,184514.2813,42.05619812,184472.2251,184556.3375
9000,184708.1094,41.6464386,184666.463,184749.7558
9100,185022.5625,40.85985184,184981.7026,185063.4224
9200,185200.5781,40.77296448,185159.8051,185241.3511
9300,185425.2188,40.33184052,185384.887,185465.5506
9400,185555.7031,40.36933899,185515.3338,185596.0724
9500,185773.2344,39.41489792,185733.8195,185812.6493
9600,185952.0156,39.55437851,185912.4612,185991.57
9700,186121.4375,38.72025299,186082.7172,186160.1578
9800,186302.2344,38.87281036,186263.3616,186341.1072
9900,186500.5,38.36956406,186462.1304,186538.8696
10000,186663.5781,38.36831284,186625.2098,186701.9464
10100,186803.8594,38.23924255,186765.6202,186842.0986
10200,186943.875,37.49885178,186906.3761,186981.3739
10300,187096.4375,37.28939056,187059.1481,187133.7269
10400,187303.9844,36.59247589,187267.3919,187340.5769
10500,187467.5313,36.63019943,187430.9011,187504.1615
10600,187611.7656,36.23329163,187575.5323,187647.9989
10700,187757.1563,35.73988342,187721.4164,187792.8962
10800,187892.4688,35.35747528,187857.1113,187927.8263
10900,188032.6094,34.64174652,187997.9677,188067.2511
11000,188165.75,34.66255188,188131.0874,188200.4126
11100,188282.4375,34.41958237,188248.0179,188316.8571
11200,188395.5469,33.945858,188361.601,188429.4928
11300,188503.9063,33.96702194,188469.9393,188537.8733
11400,188647.1563,33.39359665,188613.7627,188680.5499
11500,188735.6094,33.00130081,188702.6081,188768.6107
11600,188821.0938,33.16443634,188787.9294,188854.2582
11700,188946.9531,32.09357452,188914.8595,188979.0467
11800,189066.2656,32.58930969,189033.6763,189098.8549
11900,189144.8906,32.18228531,189112.7083,189177.0729
12000,189253.8594,31.74213219,189222.1173,189285.6015
12100,189329.3125,31.43670273,189297.8758,189360.7492
12200,189435.625,31.31149673,189404.3135,189466.9365
12300,189489.7344,31.13631439,189458.5981,189520.8707
12400,189545.5625,30.89534187,189514.6672,189576.4578
12500,189682.2813,30.06794548,189652.2134,189712.3492
12600,189788.4219,30.000494,189758.4214,189818.4224
12700,189870.2031,30.02076721,189840.1823,189900.2239
12800,190001.5625,29.32907486,189972.2334,190030.8916
12900,190272.2969,29.28824806,190243.0087,190301.5851
13000,190580.6094,29.10163307,190551.5078,190609.711
13100,190641.6406,28.73295975,190612.9076,190670.3736
13200,190726.0625,28.96730042,190697.0952,190755.0298
13300,190746.25,28.61673737,190717.6333,190774.8667
13400,190842.3594,28.14416695,190814.2152,190870.5036
13500,190925.3438,27.84388924,190897.4999,190953.1877
13600,191042.7344,27.59947205,191015.1349,191070.3339
13700,191138.2813,27.4640789,191110.8172,191165.7454
13800,191267.625,27.11903381,191240.506,191294.744
13900,191399.8594,27.21768951,191372.6417,191427.0771
14000,191415.6563,26.60881042,191389.0475,191442.2651
14100,191485.7656,26.12390137,191459.6417,191511.8895
14200,191507.9844,26.22151566,191481.7629,191534.2059
14300,191538.0313,26.20768738,191511.8236,191564.239
14400,191537.7656,26.20614433,191511.5595,191563.9717
14500,191641.5,25.92058945,191615.5794,191667.4206
14600,191693.4375,25.78342438,191667.6541,191719.2209
14700,191713.3438,25.52828217,191687.8155,191738.8721
14800,191860.9531,25.30922127,191835.6439,191886.2623
14900,191990.5469,25.38023567,191965.1667,192015.9271
15000,192082.5781,24.9704113,192057.6077,192107.5485
15100,192323.7656,24.70346832,192299.0621,192348.4691
15200,192849.8906,24.5651207,192825.3255,192874.4557
15300,192889.7969,24.48546791,192865.3114,192914.2824
15400,192931.1875,24.12184715,192907.0657,192955.3093
15500,192959.9688,24.21180916,192935.757,192984.1806
15600,193006.5938,23.89204597,192982.7018,193030.4858
15700,193036.3906,24.09023476,193012.3004,193060.4808
15800,193078.2813,23.73535156,193054.5459,193102.0167
15900,193136,23.59543991,193112.4046,193159.5954
16000,193151.2188,23.38442802,193127.8344,193174.6032
16100,193180.3594,23.24924088,193157.1102,193203.6086
16200,193214.8906,22.70757103,193192.183,193237.5982
16300,193267.6875,22.66185951,193245.0256,193290.3494
16400,193282.3125,22.80877876,193259.5037,193305.1213
16500,193334.7813,22.55298996,193312.2283,193357.3343
16600,193339.0469,22.60229492,193316.4446,193361.6492
16700,193395.1406,22.34974289,193372.7909,193417.4903
16800,193374.9531,22.22979927,193352.7233,193397.1829
16900,193395.6719,22.14947319,193373.5224,193417.8214
17000,193410.7656,21.82388687,193388.9417,193432.5895
17100,193525.9063,21.61121178,193504.2951,193547.5175
17200,193549.2656,21.37340736,193527.8922,193570.639
17300,193598.0938,21.42910957,193576.6647,193619.5229
17400,193621.0313,21.32935905,193599.7019,193642.3607
17500,193661.9219,21.36776352,193640.5541,193683.2897
17600,193734.4531,21.32517624,193713.1279,193755.7783
17700,193990.875,21.41026306,193969.4647,194012.2853
17800,194547.2656,20.99832344,194526.2673,194568.2639
17900,194595.0938,20.75826073,194574.3355,194615.8521
18000,194607.375,20.89418221,194586.4808,194628.2692
18100,194656.6875,20.47706413,194636.2104,194677.1646
18200,194692.8906,20.14828682,194672.7423,194713.0389
18300,194723.0938,20.32517815,194702.7686,194743.419
18400,194730.125,20.17887878,194709.9461,194750.3039
18500,194761.1875,20.0237484,194741.1638,194781.2112
18600,194757.3906,20.27885628,194737.1117,194777.6695
18700,194793.5625,19.92514801,194773.6374,194813.4876
18800,194804.4219,19.82872963,194784.5932,194824.2506
18900,194828.5469,19.72992897,194808.817,194848.2768
19000,194888.4375,19.52491379,194868.9126,194907.9624
19100,194930.8438,19.39357376,194911.4502,194950.2374
19200,194953.3125,19.01584244,194934.2967,194972.3283
19300,194983.0156,19.33536339,194963.6802,195002.351
19400,194993.0156,18.90411758,194974.1115,195011.9197
19500,194997.8594,18.91086578,194978.9485,195016.7703
19600,195032.2656,19.23469162,195013.0309,195051.5003
19700,195057.6875,18.89879799,195038.7887,195076.5863
19800,195094.8281,18.80620956,195076.0219,195113.6343
19900,195132.4063,18.52300835,195113.8833,195150.9293
20000,195159.8594,18.53948021,195141.3199,195178.3989
20100,195175.8594,18.43418503,195157.4252,195194.2936
20200,195193.9531,18.40115166,195175.5519,195212.3543
20300,195207.7813,18.18741035,195189.5939,195225.9687
20400,195218.6563,18.34625816,195200.31,195237.0026
20500,195261.6875,17.8353653,195243.8521,195279.5229
20600,195282.2813,17.78225899,195264.499,195300.0636
20700,195290.5938,17.93657112,195272.6572,195308.5304
20800,195310.6406,17.92406845,195292.7165,195328.5647
20900,195326.6406,17.65120316,195308.9894,195344.2918
21000,195346.4063,17.64552879,195328.7608,195364.0518
21100,195357.6719,17.81590652,195339.856,195375.4878
21200,195357.4844,17.93059158,195339.5538,195375.415
21300,195369.9219,17.70760155,195352.2143,195387.6295
21400,195393.7031,17.62229156,195376.0808,195411.3254
21500,195432.4375,17.01429939,195415.4232,195449.4518
21600,195436.125,17.59114838,195418.5339,195453.7161
21700,195487.375,17.11114693,195470.2639,195504.4861
21800,195494.75,16.77614975,195477.9739,195511.5261
21900,195504.0313,16.85739708,195487.1739,195520.8887
22000,195524.6875,16.74231911,195507.9452,195541.4298
22100,195529.1563,16.7741909,195512.3821,195545.9305
22200,195547.75,17.09633064,195530.6537,195564.8463
22300,195559.2656,16.74769592,195542.5179,195576.0133
22400,195577.9844,16.64108467,195561.3433,195594.6255
22500,195585.6406,16.46183014,195569.1788,195602.1024
22600,195583.4375,16.56313896,195566.8744,195600.0006
22700,195612.6875,16.27563095,195596.4119,195628.9631
22800,195620.0938,16.2872448,195603.8066,195636.381
22900,195624.4219,16.43997383,195607.9819,195640.8619
23000,195639.1875,16.03549767,195623.152,195655.223
23100,195656.0938,15.86923122,195640.2246,195671.963
23200,195657.7656,15.84487152,195641.9207,195673.6105
23300,195660.5156,16.16104126,195644.3546,195676.6766
23400,195663.2031,15.9903326,195647.2128,195679.1934
23500,195692.0156,15.66857529,195676.347,195707.6842
23600,195693.0938,15.7159729,195677.3778,195708.8098
23700,195690.2813,15.70829105,195674.573,195705.9896
23800,195722.9063,15.12923527,195707.7771,195738.0355
23900,195722.6563,15.41701317,195707.2393,195738.0733
24000,195734.875,15.78940582,195719.0856,195750.6644
24100,195763.3438,15.3220892,195748.0217,195778.6659
24200,195762.7188,15.3831625,195747.3356,195778.102
24300,195787.1875,15.3522644,195771.8352,195802.5398
24400,195795.0625,15.4485817,195779.6139,195810.5111
24500,195819.2813,15.22128677,195804.06,195834.5026
24600,195825.9531,15.03845692,195810.9146,195840.9916
24700,195842.9688,15.1635561,195827.8052,195858.1324
24800,195858.4844,15.02194595,195843.4625,195873.5063
24900,195873.7344,14.78249073,195858.9519,195888.5169
25000,195896.1875,14.80710316,195881.3804,195910.9946
25100,195919.0938,14.76478195,195904.329,195933.8586
25200,195925.7344,14.58032513,195911.1541,195940.3147
25300,195927.9063,14.72703075,195913.1793,195942.6333
25400,195932.4688,14.6303463,195917.8385,195947.0991
25500,195930.0625,14.96008396,195915.1024,195945.0226
25600,195943.2969,14.60446358,195928.6924,195957.9014
25700,195952.25,14.31464386,195937.9354,195966.5646
25800,195958.5,14.53890514,195943.9611,195973.0389
25900,195986.1406,14.20447445,195971.9361,196000.3451
26000,195996.125,14.31063175,195981.8144,196010.4356
26100,196023.0625,14.22726917,196008.8352,196037.2898
26200,196018.0469,14.4808836,196003.566,196032.5278
26300,196037.0313,14.2047205,196022.8266,196051.236
26400,196040.3281,14.46098995,196025.8671,196054.7891
26500,196068.6875,14.39793205,196054.2896,196083.0854
26600,196093.25,14.07843971,196079.1716,196107.3284
26700,196102.9063,13.81373405,196089.0926,196116.72
26800,196111.1094,13.72376156,196097.3856,196124.8332
26900,196160.1719,13.47413826,196146.6978,196173.646
27000,196173.6719,13.59603882,196160.0759,196187.2679
27100,196181.4844,13.71373749,196167.7707,196195.1981
27200,196173.5156,13.91494751,196159.6007,196187.4305
27300,196182.9531,13.67948723,196169.2736,196196.6326
27400,196190.9063,13.57156849,196177.3347,196204.4779
27500,196201.5,13.56319904,196187.9368,196215.0632
27600,196243.4844,13.42759609,196230.0568,196256.912
27700,196248.3594,13.47154999,196234.8879,196261.8309
27800,196283.9688,13.16133881,196270.8075,196297.1301
27900,196282.4844,13.2290678,196269.2553,196295.7135
28000,196297.1406,12.85312843,196284.2875,196309.9937
28100,196308.8594,12.92712879,196295.9323,196321.7865
28200,196316.9063,13.20188904,196303.7044,196330.1082
28300,196321.9219,13.48749828,196308.4344,196335.4094
28400,196334.8906,13.35963058,196321.531,196348.2502
28500,196349.0469,13.27656841,196335.7703,196362.3235
28600,196366.8594,12.95696449,196353.9024,196379.8164
28700,196361.6094,13.18443394,196348.425,196374.7938
28800,196350.9844,13.37244797,196337.612,196364.3568
28900,196371.625,13.07379246,196358.5512,196384.6988
29000,196394.7344,12.79508877,196381.9393,196407.5295
29100,196395.1563,13.05407047,196382.1022,196408.2104
29200,196416.8438,12.81251335,196404.0313,196429.6563
29300,196416.0781,12.7993288,196403.2788,196428.8774
29400,196434.2031,12.63490391,196421.5682,196446.838
29500,196433.0781,12.85422993,196420.2239,196445.9323
29600,196454.625,12.59641171,196442.0286,196467.2214
29700,196469.3125,12.44735432,196456.8651,196481.7599
29800,196454.875,12.60432053,196442.2707,196467.4793
29900,196469.25,12.37839985,196456.8716,196481.6284
30000,196475.9219,12.51007938,196463.4118,196488.432
30100,196466.3438,12.53566074,196453.8081,196478.8795
30200,196501.9688,12.11589146,196489.8529,196514.0847
30300,196505.875,11.98769188,196493.8873,196517.8627
30400,196514.4063,11.98291588,196502.4234,196526.3892
30500,196505.875,11.94401073,196493.931,196517.819
30600,196512.5781,11.96245956,196500.6156,196524.5406
30700,196514.0469,11.75012207,196502.2968,196525.797
30800,196507.0313,11.88408279,196495.1472,196518.9154
30900,196530.4844,12.00586891,196518.4785,196542.4903
31000,196537.2188,11.81619263,196525.4026,196549.035
31100,196552.0313,11.77944851,196540.2519,196563.8107
31200,196573.0313,11.70684433,196561.3245,196584.7381
31300,196587.6563,11.76610279,196575.8902,196599.4224
31400,196594.5938,11.80634785,196582.7875,196606.4001
31500,196601.1094,11.69510078,196589.4143,196612.8045
31600,196603.8438,11.93170452,196591.9121,196615.7755
31700,196619.9063,11.59902191,196608.3073,196631.5053
31800,196635.8125,11.75677299,196624.0557,196647.5693
31900,196643.7656,11.63783264,196632.1278,196655.4034
32000,196640.375,11.82946777,196628.5455,196652.2045
32100,196659.4688,11.81081486,196647.658,196671.2796
32200,196665.2344,11.66849709,196653.5659,196676.9029
32300,196665.3125,11.72997665,196653.5825,196677.0425
32400,196680.6719,11.59619236,196669.0757,196692.2681
32500,196679.6406,11.48857403,196668.152,196691.1292
32600,196699.4063,11.37294197,196688.0334,196710.7792
32700,196702.7344,11.41921616,196691.3152,196714.1536
32800,196701.9531,11.24986553,196690.7032,196713.203
32900,196711.75,11.46947861,196700.2805,196723.2195
33000,196717.8906,11.4976368,196706.393,196729.3882
33100,196721.9844,11.37697124,196710.6074,196733.3614
33200,196722.8438,11.62296104,196711.2208,196734.4668
33300,196713.4531,11.61953068,196701.8336,196725.0726
33400,196708.5469,11.80895805,196696.7379,196720.3559
33500,196718.2188,11.64582253,196706.573,196729.8646
33600,196716.125,11.93386078,196704.1911,196728.0589
33700,196699.7656,12.18814754,196687.5775,196711.9537
33800,196707.3438,11.94918537,196695.3946,196719.293
33900,196720.8594,11.70839787,196709.151,196732.5678
34000,196743.375,11.40748024,196731.9675,196754.7825
34100,196737.9375,11.3594408,196726.5781,196749.2969
34200,196759.2344,11.04087734,196748.1935,196770.2753
34300,196776.5313,10.74833775,196765.783,196787.2796
34400,196790.6719,10.75584888,196779.9161,196801.4277
34500,196799.2969,10.52853107,196788.7684,196809.8254
34600,196805.0313,10.3092165,196794.7221,196815.3405
34700,196822.7969,10.19575214,196812.6011,196832.9927
34800,196825.9219,10.02426529,196815.8976,196835.9462
34900,196838.7813,10.02967453,196828.7516,196848.811
35000,196841.1563,9.913736343,196831.2426,196851.07
35100,196841.9063,9.918382645,196831.9879,196851.8247
35200,196851.4844,9.689920425,196841.7945,196861.1743
35300,196851.875,9.834506989,196842.0405,196861.7095
35400,196852.4531,10.00814247,196842.445,196862.4612
35500,196841.9219,10.03727531,196831.8846,196851.9592
35600,196847.125,10.12408638,196837.0009,196857.2491
35700,196862,10.03726959,196851.9627,196872.0373
35800,196876.6875,9.915622711,196866.7719,196886.6031
35900,196880.5938,10.03225994,196870.5615,196890.6261
36000,196888.2813,10.14240074,196878.1389,196898.4237
36100,196892.5156,9.887776375,196882.6278,196902.4034
36200,196882.0938,10.32204628,196871.7718,196892.4158
36300,196891.9688,10.27264214,196881.6962,196902.2414
36400,196891.1875,10.45840454,196880.7291,196901.6459
36500,196902.5313,10.45154476,196892.0798,196912.9828
36600,196901.3125,10.52929974,196890.7832,196911.8418
36700,196897.2969,10.17271519,196887.1242,196907.4696
36800,196910.3906,10.18631077,196900.2043,196920.5769
36900,196899.8438,10.52030277,196889.3235,196910.3641
37000,196906.4844,10.30612946,196896.1783,196916.7905
37100,196911.25,10.26609421,196900.9839,196921.5161
37200,196913.9219,10.05793285,196903.864,196923.9798
37300,196929.4844,9.931591034,196919.5528,196939.416
37400,196932.75,9.9926548,196922.7573,196942.7427
37500,196948.5938,10.01894188,196938.5749,196958.6127
37600,196950.5156,10.04325867,196940.4723,196960.5589
37700,196970.3125,9.742061615,196960.5704,196980.0546
37800,196973.3594,9.737175941,196963.6222,196983.0966
37900,196966.5469,9.749941826,196956.797,196976.2968
38000,196975.0938,9.606336594,196965.4875,196984.7001
38100,196980.2969,9.561606407,196970.7353,196989.8585
38200,196983.9063,9.654799461,196974.2515,196993.5611
38300,196992.2813,9.796881676,196982.4844,197002.0782
38400,196991.2813,9.675868034,196981.6054,197000.9572
38500,196995.4063,9.641525269,196985.7648,197005.0478
38600,197004.3594,9.663282394,196994.6961,197014.0227
38700,197022.3125,9.220442772,197013.0921,197031.5329
38800,197025.1406,9.063405037,197016.0772,197034.204
38900,197018.375,9.464159012,197008.9108,197027.8392
39000,197028.8125,9.166863441,197019.6456,197037.9794
39100,197038.2813,9.268332481,197029.013,197047.5496
39200,197044.6094,9.004675865,197035.6047,197053.6141
39300,197044.4375,9.091752052,197035.3457,197053.5293
39400,197050.4688,9.016288757,197041.4525,197059.4851
39500,197051.5938,9.052958488,197042.5408,197060.6468
39600,197063.375,8.749625206,197054.6254,197072.1246
39700,197068.8906,8.931916237,197059.9587,197077.8225
39800,197078.5156,8.732396126,197069.7832,197087.248
39900,197085.875,8.701774597,197077.1732,197094.5768
40000,197091.2813,8.613313675,197082.668,197099.8946
40100,197096.2188,8.712532043,197087.5063,197104.9313
40200,197103.7813,8.63632679,197095.145,197112.4176
40300,197105.8438,8.712717056,197097.1311,197114.5565
40400,197107.5313,8.733459473,197098.7978,197116.2648
40500,197119.5469,8.329907417,197111.217,197127.8768
40600,197116.6719,8.509934425,197108.162,197125.1818
40700,197118.1719,8.572408676,197109.5995,197126.7443
40800,197117.4844,8.500332832,197108.9841,197125.9847
40900,197114.8594,8.453497887,197106.4059,197123.3129
41000,197116.875,8.39937973,197108.4756,197125.2744
41100,197126.5938,8.344528198,197118.2493,197134.9383
41200,197123.7344,8.688428879,197115.046,197132.4228
41300,197130.7656,8.548703194,197122.2169,197139.3143
41400,197129.9844,8.608197212,197121.3762,197138.5926
41500,197142.3906,8.355465889,197134.0351,197150.7461
41600,197148,8.222230911,197139.7778,197156.2222
41700,197159.0938,8.173411369,197150.9204,197167.2672
41800,197163.8281,8.006696701,197155.8214,197171.8348
41900,197157.1094,7.948065758,197149.1613,197165.0575
42000,197153.9219,7.959002018,197145.9629,197161.8809
42100,197144.75,8.091439247,197136.6586,197152.8414
42200,197137.8594,8.201559067,197129.6578,197146.061
42300,197142.375,8.092466354,197134.2825,197150.4675
42400,197165.5625,7.630202293,197157.9323,197173.1927
42500,197170.8438,7.709868431,197163.1339,197178.5537
42600,197183.2344,7.708086014,197175.5263,197190.9425
42700,197184.375,7.903147221,197176.4719,197192.2781
42800,197188.5469,7.83816576,197180.7087,197196.3851
42900,197196.2656,7.664015293,197188.6016,197203.9296
43000,197195.2031,7.922696114,197187.2804,197203.1258
43100,197198.3594,8.00034523,197190.3591,197206.3597
43200,197194.7969,8.035674095,197186.7612,197202.8326
43300,197203.5469,8.10251236,197195.4444,197211.6494
43400,197207.7031,7.930957317,197199.7721,197215.6341
43500,197207.8594,8.003849983,197199.8556,197215.8632
43600,197213,8.080891609,197204.9191,197221.0809
43700,197219.2656,7.732218266,197211.5334,197226.9978
43800,197223.8906,7.857279778,197216.0333,197231.7479
43900,197211.3594,8.07159996,197203.2878,197219.431
44000,197224.5625,7.87352562,197216.689,197232.436
44100,197229.2813,7.958959103,197221.3223,197237.2403
44200,197236.1719,7.885737896,197228.2862,197244.0576
44300,197224.0313,8.183852196,197215.8474,197232.2152
44400,197230.9375,8.088326454,197222.8492,197239.0258
44500,197215.5313,8.485303879,197207.046,197224.0166
44600,197251.3438,7.693720341,197243.6501,197259.0375
44700,197258.7656,7.342888355,197251.4227,197266.1085
44800,197253.9688,7.486967564,197246.4818,197261.4558
44900,197251.6563,7.578178883,197244.0781,197259.2345
45000,197253.5938,7.470221996,197246.1236,197261.064
45100,197252.2656,7.495445251,197244.7702,197259.761
45200,197255.2656,7.231366634,197248.0342,197262.497
45300,197258.9531,7.207444191,197251.7457,197266.1605
45400,197259.5625,7.411340237,197252.1512,197266.9738
45500,197261.8438,7.351143837,197254.4927,197269.1949
45600,197259.6406,7.373083591,197252.2675,197267.0137
45700,197262.5625,7.331081867,197255.2314,197269.8936
45800,197268.9844,7.28918314,197261.6952,197276.2736
45900,197265.4844,7.32644701,197258.158,197272.8108
46000,197271.4688,7.37527132,197264.0935,197278.8441
46100,197277.5938,7.36254549,197270.2313,197284.9563
46200,197277.2031,7.45897913,197269.7441,197284.6621
46300,197278,7.203702927,197270.7963,197285.2037
46400,197274.4063,7.275470734,197267.1308,197281.6818
46500,197276.8281,7.189621449,197269.6385,197284.0177
46600,197279.9219,7.18242836,197272.7395,197287.1043
46700,197270.8125,7.377869606,197263.4346,197278.1904
46800,197275.6875,7.12262392,197268.5649,197282.8101
46900,197267.5781,7.414734364,197260.1634,197274.9928
47000,197273.2813,7.367690086,197265.9136,197280.649
47100,197277.6406,7.337347507,197270.3033,197284.9779
47200,197284.6875,7.187349319,197277.5002,197291.8748
47300,197290.0781,7.171160698,197282.9069,197297.2493
47400,197295.8906,6.884050846,197289.0065,197302.7747
47500,197288.2188,6.95917511,197281.2596,197295.178
47600,197292.0781,7.001488686,197285.0766,197299.0796
47700,197283.5313,7.205551624,197276.3257,197290.7369
47800,197292.9688,6.910247803,197286.0586,197299.879
47900,197300.0469,6.727751732,197293.3191,197306.7747
48000,197288.3594,7.156846046,197281.2026,197295.5162
48100,197272.2813,7.697311878,197264.584,197279.9786
48200,197290.5313,7.395033836,197283.1363,197297.9263
48300,197301.5156,6.798892021,197294.7167,197308.3145
48400,197288.4688,7.098061085,197281.3707,197295.5669
48500,197296.8594,6.728673935,197290.1307,197303.5881
48600,197297.4219,6.703309536,197290.7186,197304.1252
48700,197293.1563,6.677279472,197286.479,197299.8336
48800,197289.1406,6.738379002,197282.4022,197295.879
48900,197277.8594,6.795370102,197271.064,197284.6548
49000,197272.3281,6.838644028,197265.4895,197279.1667
49100,197275.4844,6.836215496,197268.6482,197282.3206
49200,197277.4844,6.849555492,197270.6348,197284.334
49300,197273.6875,6.860588551,197266.8269,197280.5481
49400,197269.2969,6.82804966,197262.4689,197276.1249
49500,197279.7813,6.471540928,197273.3098,197286.2528
49600,197273.8438,6.788631916,197267.0552,197280.6324
49700,197271.625,6.772561073,197264.8524,197278.3976
49800,197277.7969,6.518532753,197271.2784,197284.3154
49900,197271.2188,6.493761539,197264.725,197277.7126
50000,197265.8906,6.587609768,197259.303,197272.4782
50100,197264.6406,6.735489368,197257.9051,197271.3761
50200,197275.4063,6.532113075,197268.8742,197281.9384
50300,197271.7344,6.640696049,197265.0937,197278.3751
50400,197269.2969,6.776490211,197262.5204,197276.0734
50500,197274.9063,6.75620985,197268.1501,197281.6625
50600,197285.0156,6.581189156,197278.4344,197291.5968
50700,197280.4219,6.74533844,197273.6766,197287.1672
50800,197282.7813,6.843341827,197275.938,197289.6246
50900,197281.1406,7.347215176,197273.7934,197288.4878
51000,197280.6406,7.091841698,197273.5488,197287.7324
51100,197285.25,6.813054085,197278.4369,197292.0631
51200,197265.7344,7.409896851,197258.3245,197273.1443
51300,197274.1563,7.51777935,197266.6385,197281.6741
51400,197274.2656,7.522620678,197266.743,197281.7882
51500,197284.5469,7.437731266,197277.1092,197291.9846
51600,197288.8594,7.271626472,197281.5878,197296.131
51700,197290.6719,7.188776016,197283.4831,197297.8607
51800,197292.4531,7.073313236,197285.3798,197299.5264
51900,197297.0938,6.977517128,197290.1163,197304.0713
52000,197294.8125,7.054955482,197287.7575,197301.8675
52100,197296.3125,7.142090797,197289.1704,197303.4546
52200,197306.7969,6.910250664,197299.8866,197313.7072
52300,197316.8125,6.69208765,197310.1204,197323.5046
52400,197318.3594,6.597220898,197311.7622,197324.9566
52500,197315.9688,6.818575859,197309.1502,197322.7874
52600,197324.4688,6.43265295,197318.0361,197330.9015
52700,197324.8438,6.479663372,197318.3641,197331.3235
52800,197326.9219,6.488317013,197320.4336,197333.4102
52900,197325.9219,6.735791206,197319.1861,197332.6577
53000,197328.0625,6.718997002,197321.3435,197334.7815
53100,197339.2813,6.512564182,197332.7687,197345.7939
53200,197339.375,6.616909504,197332.7581,197345.9919
53300,197335.5625,6.738230228,197328.8243,197342.3007
53400,197334.5938,6.726836205,197327.867,197341.3206
53500,197344.6563,6.599977016,197338.0563,197351.2563
53600,197351.0625,6.487912178,197344.5746,197357.5504
53700,197351.75,6.476791859,197345.2732,197358.2268
53800,197362.3906,6.193297386,197356.1973,197368.5839
53900,197364.7344,6.225569725,197358.5088,197370.96
54000,197361.5313,6.386622429,197355.1447,197367.9179
54100,197366.0938,6.242805481,197359.851,197372.3366
54200,197362.4063,6.467111588,197355.9392,197368.8734
54300,197355.3125,6.665978909,197348.6465,197361.9785
54400,197367.0313,6.457504749,197360.5738,197373.4888
54500,197370.3438,6.640594482,197363.7032,197376.9844
54600,197370.4688,6.832213879,197363.6366,197377.301
54700,197365.1719,6.634832859,197358.5371,197371.8067
54800,197375.6719,6.455247402,197369.2167,197382.1271
54900,197371.8906,6.629052162,197365.2615,197378.5197
55000,197371.9844,6.672175884,197365.3122,197378.6566
55100,197367.5,6.869270325,197360.6307,197374.3693
55200,197366.1719,6.949517727,197359.2224,197373.1214
55300,197368.1563,6.955001354,197361.2013,197375.1113
55400,197366.5781,6.973481655,197359.6046,197373.5516
55500,197371.0938,6.784318924,197364.3095,197377.8781
55600,197371.3281,6.763634682,197364.5645,197378.0917
55700,197373.9375,6.741090298,197367.1964,197380.6786
55800,197380.1406,6.590725422,197373.5499,197386.7313
55900,197379.4531,6.384992599,197373.0681,197385.8381
56000,197384.0156,6.336573124,197377.679,197390.3522
56100,197382.8125,6.250864029,197376.5616,197389.0634
56200,197381.9219,6.318349838,197375.6036,197388.2402
56300,197383.1563,6.284281254,197376.872,197389.4406
56400,197394.25,5.945589066,197388.3044,197400.1956
56500,197393.7031,6.188083649,197387.515,197399.8912
56600,197392.3594,5.989501953,197386.3699,197398.3489
56700,197393,6.063700199,197386.9363,197399.0637
56800,197385.1875,6.088041782,197379.0995,197391.2755
56900,197390.5313,6.169042587,197384.3623,197396.7003
57000,197394.25,6.250519753,197387.9995,197400.5005
57100,197390.8281,6.088932514,197384.7392,197396.917
57200,197397.0625,6.116881847,197390.9456,197403.1794
57300,197380.3281,6.600902557,197373.7272,197386.929
57400,197395.9688,6.187328339,197389.7815,197402.1561
57500,197400.3906,6.019540787,197394.3711,197406.4101
57600,197398.625,5.897857666,197392.7271,197404.5229
57700,197385.6406,6.206091404,197379.4345,197391.8467
57800,197386.8125,6.287092686,197380.5254,197393.0996
57900,197383.6719,6.436773777,197377.2351,197390.1087
58000,197377.0938,6.472751617,197370.621,197383.5666
58100,197388.8125,6.118175983,197382.6943,197394.9307
58200,197391.8594,6.029305458,197385.8301,197397.8887
58300,197390.0313,6.405440331,197383.6259,197396.4367
58400,197396.3438,6.095616341,197390.2482,197402.4394
58500,197398.3125,5.996377945,197392.3161,197404.3089
58600,197394.0156,6.342907906,197387.6727,197400.3585
58700,197398.9531,6.268410206,197392.6847,197405.2215
58800,197403.9219,6.092670441,197397.8292,197410.0146
58900,197394.2969,6.446852684,197387.85,197400.7438
59000,197394.2344,6.25756979,197387.9768,197400.492
59100,197395.125,6.266596317,197388.8584,197401.3916
59200,197406.2031,6.117111206,197400.086,197412.3202
59300,197400.1875,6.347883701,197393.8396,197406.5354
59400,197402.2031,6.452353001,197395.7507,197408.6555
59500,197412.6094,6.154691696,197406.4547,197418.7641
59600,197409.1719,6.290229797,197402.8817,197415.4621
59700,197406.2656,6.462007046,197399.8036,197412.7276
59800,197404.2031,6.528652668,197397.6744,197410.7318
59900,197410.5,6.359131336,197404.1409,197416.8591
60000,197397.7969,6.355353832,197391.4415,197404.1523
60100,197394.6563,6.769986629,197387.8863,197401.4263
60200,197403.8281,6.378696918,197397.4494,197410.2068
60300,197407.3594,6.350634575,197401.0088,197413.71
60400,197401.7813,6.455670357,197395.3256,197408.237
60500,197407.4531,6.537903309,197400.9152,197413.991
60600,197408.0156,6.291995049,197401.7236,197414.3076
60700,197403.3438,6.349573135,197396.9942,197409.6934
60800,197406.3594,6.487701416,197399.8717,197412.8471
60900,197414.9531,6.250738144,197408.7024,197421.2038
61000,197418.9688,6.229009628,197412.7398,197425.1978
61100,197419.625,6.138780117,197413.4862,197425.7638
61200,197429.3906,6.004316807,197423.3863,197435.3949
61300,197432.6406,5.845090866,197426.7955,197438.4857
61400,197429.125,6.068238258,197423.0568,197435.1932
61500,197420.125,6.22119236,197413.9038,197426.3462
61600,197427.8125,6.033860683,197421.7786,197433.8464
61700,197404.7188,6.575557709,197398.1432,197411.2944
61800,197436.4375,5.815296173,197430.6222,197442.2528
61900,197439.125,5.946208477,197433.1788,197445.0712
62000,197435.9063,6.187205315,197429.7191,197442.0935
62100,197430.2813,6.28031826,197424.001,197436.5616
62200,197431.4688,6.297034264,197425.1718,197437.7658
62300,197426.5313,6.46517849,197420.0661,197432.9965
62400,197426.7188,6.403882027,197420.3149,197433.1227
62500,197430.1094,6.413696766,197423.6957,197436.5231
62600,197428.2656,6.405476093,197421.8601,197434.6711
62700,197432.2188,6.269604683,197425.9492,197438.4884
62800,197427.1875,6.432119846,197420.7554,197433.6196
62900,197424.0781,6.425018787,197417.6531,197430.5031
63000,197428.5313,6.316472054,197422.2148,197434.8478
63100,197428.9688,6.228341103,197422.7405,197435.1971
63200,197427.3281,6.268847466,197421.0593,197433.5969
63300,197411.0469,6.406494141,197404.6404,197417.4534
63400,197429.4219,6.231384754,197423.1905,197435.6533
63500,197420.3438,6.505885601,197413.8379,197426.8497
63600,197409.8438,6.833949566,197403.0099,197416.6777
63700,197414.8281,6.598507404,197408.2296,197421.4266
63800,197412.0156,6.449613571,197405.566,197418.4652
63900,197390.1719,7.061639309,197383.1103,197397.2335
64000,197389.75,7.146744728,197382.6033,197396.8967
64100,197390.4531,7.111495018,197383.3416,197397.5646
64200,197357.3906,7.9741745,197349.4164,197365.3648
64300,197367.8438,7.52562952,197360.3182,197375.3694
64400,197395.3125,6.954331875,197388.3582,197402.2668
64500,197403.1563,6.777330875,197396.379,197409.9336
64600,197413.4688,6.521105766,197406.9477,197419.9899
64700,197401.7969,6.762081146,197395.0348,197408.559
64800,197403.1563,6.915809155,197396.2405,197410.0721
64900,197401.5,6.896226883,197394.6038,197408.3962
65000,197412.7344,6.616648674,197406.1178,197419.351
65100,197421.8281,6.217432976,197415.6107,197428.0455
65200,197428.5156,5.989472389,197422.5261,197434.5051
65300,197419.5625,6.289782524,197413.2727,197425.8523
65400,197420.8594,6.051867962,197414.8075,197426.9113
65500,197415.0469,6.357962132,197408.6889,197421.4049
65600,197415.2656,6.212403774,197409.0532,197421.478
65700,197421.75,6.251381397,197415.4986,197428.0014
65800,197425.1563,6.231909275,197418.9244,197431.3882
65900,197427.4219,6.293052673,197421.1288,197433.715
66000,197411.2969,6.702244282,197404.5947,197417.9991
66100,197416.7188,6.74945116,197409.9693,197423.4683
66200,197436.1719,6.0242486,197430.1477,197442.1961
66300,197437.2813,6.062676907,197431.2186,197443.344
66400,197415.5,6.793665886,197408.7063,197422.2937
66500,197429.1094,6.395885468,197422.7135,197435.5053
66600,197438.8125,6.055355072,197432.7571,197444.8679
66700,197420.9688,6.567370415,197414.4014,197427.5362
66800,197404.125,6.921255112,197397.2037,197411.0463
66900,197410.9063,6.52185297,197404.3844,197417.4282
67000,197387.5156,7.106936455,197380.4087,197394.6225
67100,197420.7656,5.845926285,197414.9197,197426.6115
67200,197423.0156,6.074578285,197416.941,197429.0902
67300,197428.0469,5.926024914,197422.1209,197433.9729
67400,197426.875,5.835245609,197421.0398,197432.7102
67500,197429.2188,5.896556854,197423.3222,197435.1154
67600,197434.6875,5.80372715,197428.8838,197440.4912
67700,197431.0469,5.855549812,197425.1914,197436.9024
67800,197433.9063,5.766024113,197428.1403,197439.6723
67900,197432.5,5.848291397,197426.6517,197438.3483
68000,197433.3906,5.930430412,197427.4602,197439.321
68100,197439.1563,5.733837605,197433.4225,197444.8901
68200,197427.2188,6.100799084,197421.118,197433.3196
68300,197432.5781,6.005877018,197426.5722,197438.584
68400,197440.8906,5.710225582,197435.1804,197446.6008
68500,197442.2344,5.923390388,197436.311,197448.1578
68600,197441.7188,5.872766972,197435.846,197447.5916
68700,197440.5313,5.986649513,197434.5447,197446.5179
68800,197447.2969,5.598136425,197441.6988,197452.895
68900,197440.5313,5.891082287,197434.6402,197446.4224
69000,197440.1719,6.087487221,197434.0844,197446.2594
69100,197443.9531,5.884059429,197438.069,197449.8372
69200,197438.875,6.028098583,197432.8469,197444.9031
69300,197438.6719,6.21900177,197432.4529,197444.8909
69400,197437.9688,5.994678974,197431.9741,197443.9635
69500,197445.7188,5.756379128,197439.9624,197451.4752
69600,197441.1094,5.883728027,197435.2257,197446.9931
69700,197444.5938,5.715420246,197438.8784,197450.3092
69800,197446.875,5.658185482,197441.2168,197452.5332
69900,197443.9375,5.624896526,197438.3126,197449.5624
70000,197445.4219,5.511863708,197439.91,197450.9338
70100,197450.2813,5.464533806,197444.8168,197455.7458
70200,197437.9531,5.868515015,197432.0846,197443.8216
70300,197445.9063,5.627892971,197440.2784,197451.5342
70400,197445.6563,5.56691885,197440.0894,197451.2232
70500,197452.2344,5.263007164,197446.9714,197457.4974
70600,197449.4531,5.443475723,197444.0096,197454.8966
70700,197453.2969,5.556233406,197447.7407,197458.8531
70800,197458.7031,5.400397301,197453.3027,197464.1035
70900,197464.2969,5.434152603,197458.8627,197469.7311
71000,197458.1719,5.607457161,197452.5644,197463.7794
71100,197460.8906,5.618188381,197455.2724,197466.5088
71200,197464.5938,5.368422508,197459.2254,197469.9622
71300,197466.7969,5.376551151,197461.4203,197472.1735
71400,197470.9844,5.244130611,197465.7403,197476.2285
71500,197473.6406,5.209181309,197468.4314,197478.8498
71600,197466.2656,5.443416595,197460.8222,197471.709
71700,197475.8438,5.206516743,197470.6373,197481.0503
71800,197471.6094,5.172947407,197466.4365,197476.7823
71900,197472.2969,5.251251698,197467.0456,197477.5482
72000,197461.4688,5.615101337,197455.8537,197467.0839
72100,197455.4063,5.69928503,197449.707,197461.1056
72200,197452.4219,5.835896969,197446.586,197458.2578
72300,197465.75,5.480659485,197460.2693,197471.2307
72400,197465.7031,5.64965868,197460.0534,197471.3528
72500,197467.4063,5.789227486,197461.6171,197473.1955
72600,197468.5313,5.547614098,197462.9837,197474.0789
72700,197464.7813,5.73785305,197459.0434,197470.5192
72800,197472.5781,5.453531742,197467.1246,197478.0316
72900,197470.125,5.480484009,197464.6445,197475.6055
73000,197489.0625,4.970067024,197484.0924,197494.0326
73100,197490.5781,5.00161171,197485.5765,197495.5797
73200,197488.1875,5.345775127,197482.8417,197493.5333
73300,197486.6094,5.258796692,197481.3506,197491.8682
73400,197499.4063,5.097211838,197494.3091,197504.5035
73500,197486.375,5.352034092,197481.023,197491.727
73600,197467.2344,5.469202518,197461.7652,197472.7036
73700,197500.4063,5.128872395,197495.2774,197505.5352
73800,197503.4375,5.032539368,197498.405,197508.47
73900,197502.3594,4.980588436,197497.3788,197507.34
74000,197494.0938,5.237290382,197488.8565,197499.3311
74100,197494.1563,5.245561123,197488.9107,197499.4019
74200,197499.2656,5.15064621,197494.115,197504.4162
74300,197499.9063,5.285560608,197494.6207,197505.1919
74400,197487.7344,5.347261906,197482.3871,197493.0817
74500,197487.5313,5.480995655,197482.0503,197493.0123
74600,197492.2188,5.208986282,197487.0098,197497.4278
74700,197478.2344,5.989039898,197472.2454,197484.2234
74800,197498.2656,5.330035686,197492.9356,197503.5956
74900,197491.3281,5.621033669,197485.7071,197496.9491
75000,197504.9375,5.137755871,197499.7997,197510.0753
75100,197504.7188,5.164651871,197499.5541,197509.8835
75200,197501.5938,5.349548817,197496.2443,197506.9433
75300,197507.9375,5.200758934,197502.7367,197513.1383
75400,197507.2656,5.222016811,197502.0436,197512.4876
75500,197516.7656,5.078695774,197511.6869,197521.8443
75600,197512.7969,5.221439838,197507.5755,197518.0183
75700,197518.3594,5.143690586,197513.2157,197523.5031
75800,197508.1406,5.447010517,197502.6936,197513.5876
75900,197518.5938,5.176211834,197513.4176,197523.77
76000,197524.1719,5.029460907,197519.1424,197529.2014
76100,197524.9688,5.127892017,197519.8409,197530.0967
76200,197535.3281,4.866832733,197530.4613,197540.1949
76300,197533.7969,4.944393158,197528.8525,197538.7413
76400,197536.5313,4.927569389,197531.6037,197541.4589
76500,197520.5313,5.192108631,197515.3392,197525.7234
76600,197526.5625,5.234162331,197521.3283,197531.7967
76700,197525.0156,5.27960062,197519.736,197530.2952
76800,197534.375,5.089296341,197529.2857,197539.4643
76900,197538.9688,4.886792183,197534.082,197543.8556
77000,197530.4219,5.17552948,197525.2464,197535.5974
77100,197535.0938,5.056987762,197530.0368,197540.1508
77200,197539.8281,4.803013325,197535.0251,197544.6311
77300,197530.2344,5.22555542,197525.0088,197535.46
77400,197533.6094,5.033177376,197528.5762,197538.6426
77500,197532.75,4.926232815,197527.8238,197537.6762
77600,197533.2344,5.05929327,197528.1751,197538.2937
77700,197541.2188,4.864128113,197536.3547,197546.0829
77800,197538.6094,4.808438778,197533.801,197543.4178
77900,197537.25,4.853841305,197532.3962,197542.1038
78000,197531.4375,4.99292326,197526.4446,197536.4304
78100,197538.9063,4.803456306,197534.1028,197543.7098
78200,197531.625,5.090966702,197526.534,197536.716
78300,197537.2344,4.953492641,197532.2809,197542.1879
78400,197538.8125,4.946957588,197533.8655,197543.7595
78500,197537.1719,5.046931744,197532.125,197542.2188
78600,197532.6406,5.091104031,197527.5495,197537.7317
78700,197549.1719,4.537360668,197544.6345,197553.7093
78800,197536.0938,4.934103966,197531.1597,197541.0279
78900,197536.1875,4.800379753,197531.3871,197540.9879
79000,197548.7188,4.503810883,197544.215,197553.2226
79100,197532.4844,5.042868614,197527.4415,197537.5273
79200,197532.9219,4.836697102,197528.0852,197537.7586
79300,197543.2656,4.585618496,197538.68,197547.8512
79400,197542.3438,4.752809048,197537.591,197547.0966
79500,197534.0469,4.925074577,197529.1218,197538.972
79600,197539.7344,4.720190048,197535.0142,197544.4546
79700,197511.6563,5.279199123,197506.3771,197516.9355
79800,197551.2188,4.528631687,197546.6902,197555.7474
79900,197541.625,4.728852749,197536.8961,197546.3539
80000,197536.3281,4.977360725,197531.3507,197541.3055
80100,197538.4844,4.983520031,197533.5009,197543.4679
80200,197547.5938,4.845662594,197542.7481,197552.4395
80300,197549.1563,4.692441463,197544.4639,197553.8487
80400,197529.8594,5.103878975,197524.7555,197534.9633
80500,197543.5156,4.618278027,197538.8973,197548.1339
80600,197520.7344,5.33246994,197515.4019,197526.0669
80700,197530.7031,4.952044964,197525.7511,197535.6551
80800,197550.0781,4.720135689,197545.358,197554.7982
80900,197535.375,5.052191257,197530.3228,197540.4272
81000,197545.1719,4.932062626,197540.2398,197550.104
81100,197534.4063,5.548561096,197528.8577,197539.9549
81200,197515.0469,6.719749451,197508.3272,197521.7666
81300,197444.0625,8.962712288,197435.0998,197453.0252
81400,197493.0313,6.665471554,197486.3658,197499.6968
81500,197467.0469,6.926345348,197460.1206,197473.9732
81600,197534.1563,5.383275032,197528.773,197539.5396
81700,197516.6094,5.553303242,197511.0561,197522.1627
81800,197493.9844,6.079360008,197487.905,197500.0638
81900,197509.1719,5.691003323,197503.4809,197514.8629
82000,197539.125,5.286625385,197533.8384,197544.4116
82100,197521.6563,5.78044796,197515.8759,197527.4367
82200,197530.4531,5.231720924,197525.2214,197535.6848
82300,197523.0156,5.266777039,197517.7488,197528.2824
82400,197526.5469,5.267434597,197521.2795,197531.8143
82500,197492.8906,6.017940044,197486.8727,197498.9085
82600,197530.9844,5.120127678,197525.8643,197536.1045
82700,197467.1563,5.755458832,197461.4008,197472.9118
82800,197518.4844,5.149594784,197513.3348,197523.634
82900,197522.9844,4.866601467,197518.1178,197527.851
83000,197542.75,4.476501942,197538.2735,197547.2265
83100,197525.7969,5.040112019,197520.7568,197530.837
83200,197545.0313,4.479933262,197540.5514,197549.5112
83300,197553.2031,4.226699352,197548.9764,197557.4298
83400,197544.4688,4.555321217,197539.9135,197549.0241
83500,197552.6563,4.624588966,197548.0317,197557.2809
83600,197547.7188,4.656045437,197543.0628,197552.3748
83700,197541.125,4.689214706,197536.4358,197545.8142
83800,197540.1563,4.865573406,197535.2907,197545.0219
83900,197552.8438,4.574714661,197548.2691,197557.4185
84000,197558.4688,4.449691296,197554.0191,197562.9185
84100,197559.2188,4.554449081,197554.6644,197563.7732
84200,197545.6875,4.751743317,197540.9358,197550.4392
84300,197559.2969,4.416548729,197554.8804,197563.7134
84400,197564.7344,4.424888611,197560.3095,197569.1593
84500,197564.6406,4.346030235,197560.2946,197568.9866
84600,197561.6094,4.458699226,197557.1507,197566.0681
84700,197563.9063,4.348374367,197559.5579,197568.2547
84800,197565.4844,4.378132343,197561.1063,197569.8625
84900,197559.3438,4.354426861,197554.9894,197563.6982
85000,197555.2656,4.608825684,197550.6568,197559.8744
85100,197516.9219,5.803447723,197511.1185,197522.7253
85200,197547.7813,4.811962605,197542.9693,197552.5933
85300,197531.9531,5.299095154,197526.654,197537.2522
85400,197551.9219,4.757049084,197547.1649,197556.6789
85500,197556.0469,4.616170406,197551.4307,197560.6631
85600,197549.2344,4.755795479,197544.4786,197553.9902
85700,197551.8594,4.52655983,197547.3328,197556.386
85800,197549.9688,4.773527145,197545.1953,197554.7423
85900,197550.6875,4.631952286,197546.0555,197555.3195
86000,197548.6094,4.780220032,197543.8292,197553.3896
86100,197532.8281,4.897109032,197527.931,197537.7252
86200,197551.1719,4.434157848,197546.7377,197555.6061
86300,197549.1875,4.509633064,197544.6779,197553.6971
86400,197548.3438,4.860655308,197543.4831,197553.2045
86500,197549.0313,4.623399734,197544.4079,197553.6547
86600,197548.0469,4.539061546,197543.5078,197552.586
86700,197554.1719,4.266849041,197549.9051,197558.4387
86800,197533.0313,4.617886543,197528.4134,197537.6492
86900,197535.4531,4.563758373,197530.8893,197540.0169
87000,197526.6563,4.538254738,197522.118,197531.1946
87100,197532.5313,4.389499664,197528.1418,197536.9208
87200,197528.3906,4.433761597,197523.9568,197532.8244
87300,197536.375,4.527948856,197531.8471,197540.9029
87400,197527.125,4.710525513,197522.4145,197531.8355
87500,197547.0313,4.835976124,197542.1953,197551.8673
87600,197524.3438,4.756267548,197519.5875,197529.1001
87700,197512.3594,5.468651772,197506.8907,197517.8281
87800,197530,4.941670895,197525.0583,197534.9417
87900,197522.6094,5.650201797,197516.9592,197528.2596
88000,197531.0469,5.147440434,197525.8995,197536.1943
88100,197547.0313,4.763212204,197542.2681,197551.7945
88200,197554.2656,4.789648056,197549.476,197559.0552
88300,197550.8438,4.776974201,197546.0668,197555.6208
88400,197555.5938,4.555568695,197551.0382,197560.1494
88500,197555.125,4.461946011,197550.6631,197559.5869
88600,197546,4.908606052,197541.0914,197550.9086
88700,197529.5156,5.54640007,197523.9692,197535.062
88800,197556.2969,4.586843491,197551.7101,197560.8837
88900,197555.6406,4.539077282,197551.1015,197560.1797
89000,197560.5156,4.432616234,197556.083,197564.9482
89100,197552.9688,4.751793385,197548.217,197557.7206
89200,197552.5313,4.889178276,197547.6421,197557.4205
89300,197540.0625,5.428340435,197534.6342,197545.4908
89400,197553.2969,4.943561077,197548.3533,197558.2405
89500,197561.3281,4.651321411,197556.6768,197565.9794
89600,197559.5,4.66084671,197554.8392,197564.1608
89700,197563.6563,4.512686729,197559.1436,197568.169
89800,197559.125,4.632245541,197554.4928,197563.7572
89900,197564.6406,4.351811409,197560.2888,197568.9924
90000,197563.6875,4.486110687,197559.2014,197568.1736
90100,197559.8281,4.567153931,197555.2609,197564.3953
90200,197556.8281,4.618865967,197552.2092,197561.447
90300,197558.2188,4.707519531,197553.5113,197562.9263
90400,197555.7031,4.733282566,197550.9698,197560.4364
90500,197546.1563,4.960608006,197541.1957,197551.1169
90600,197558.2656,4.599894047,197553.6657,197562.8655
90700,197552.375,4.879766941,197547.4952,197557.2548
90800,197530.6719,5.482322216,197525.1896,197536.1542
90900,197517.4375,5.830718994,197511.6068,197523.2682
91000,197557.8906,4.47501564,197553.4156,197562.3656
91100,197542.0313,4.949794769,197537.0815,197546.9811
91200,197545.75,4.927794456,197540.8222,197550.6778
91300,197557.75,4.73815012,197553.0118,197562.4882
91400,197532.2813,5.265470028,197527.0158,197537.5468
91500,197542.4219,4.909440041,197537.5125,197547.3313
91600,197546.1719,4.609146118,197541.5628,197550.781
91700,197509.4531,5.469582558,197503.9835,197514.9227
91800,197517.4844,5.473948479,197512.0105,197522.9583
91900,197537.7031,4.970089436,197532.733,197542.6732
92000,197514.2031,5.630715847,197508.5724,197519.8338
92100,197511.1875,5.857587814,197505.3299,197517.0451
92200,197529.7031,5.375002861,197524.3281,197535.0781
92300,197523.0938,5.880155087,197517.2136,197528.974
92400,197519.3281,5.413200855,197513.9149,197524.7413
92500,197516.875,6.145368576,197510.7296,197523.0204
92600,197537.5313,5.164164066,197532.3671,197542.6955
92700,197533.25,5.316338539,197527.9337,197538.5663
92800,197546.1875,4.759476662,197541.428,197550.947
92900,197539.6875,4.777293682,197534.9102,197544.4648
93000,197547.4219,4.659074306,197542.7628,197552.081
93100,197540.9063,4.851782322,197536.0545,197545.7581
93200,197531.9844,5.096728325,197526.8877,197537.0811
93300,197544.3438,4.700200081,197539.6436,197549.044
93400,197534.5156,4.985779285,197529.5298,197539.5014
93500,197539.6875,4.622280121,197535.0652,197544.3098
93600,197531.4688,4.793465137,197526.6753,197536.2623
93700,197537.1719,4.768397808,197532.4035,197541.9403
93800,197522.2656,5.214784622,197517.0508,197527.4804
93900,197524.6719,5.096909523,197519.575,197529.7688
94000,197539.8438,4.70997858,197535.1338,197544.5538
94100,197533.4531,4.849359035,197528.6037,197538.3025
94200,197530.0625,5.083934784,197524.9786,197535.1464
94300,197520.9219,5.309135914,197515.6128,197526.231
94400,197532.9219,5.054576874,197527.8673,197537.9765
94500,197530.5938,5.222371578,197525.3714,197535.8162
94600,197538.7344,4.92971468,197533.8047,197543.6641
94700,197542.5156,4.756455898,197537.7591,197547.2721
94800,197539.2813,4.830021858,197534.4513,197544.1113
94900,197537.0625,4.871496201,197532.191,197541.934
95000,197550.9219,4.610621929,197546.3113,197555.5325
95100,197547.5156,4.531752586,197542.9838,197552.0474
95200,197529.8438,5.028231144,197524.8156,197534.872
95300,197529.6719,5.214475155,197524.4574,197534.8864
95400,197545.9844,4.75952816,197541.2249,197550.7439
95500,197536.7188,4.992201328,197531.7266,197541.711
95600,197535.7969,4.95825243,197530.8386,197540.7552
95700,197532.5938,5.125376225,197527.4684,197537.7192
95800,197531.5938,5.016002178,197526.5778,197536.6098
95900,197538.0938,4.885224342,197533.2086,197542.979
96000,197538.8594,4.693475246,197534.1659,197543.5529
96100,197543.9063,4.607605934,197539.2987,197548.5139
96200,197532.6875,4.704045773,197527.9835,197537.3915
96300,197542.3438,4.729571819,197537.6142,197547.0734
96400,197530.4844,5.105882645,197525.3785,197535.5903
96500,197523.5781,5.354768276,197518.2233,197528.9329
96600,197526.3438,5.100658417,197521.2431,197531.4445
96700,197535.0625,4.866178036,197530.1963,197539.9287
96800,197543.7031,4.999310493,197538.7038,197548.7024
96900,197534.9063,5.21127224,197529.695,197540.1176
97000,197533.7969,5.240716457,197528.5562,197539.0376
97100,197530.8438,5.033984184,197525.8098,197535.8778
97200,197539.1406,4.921965599,197534.2186,197544.0626
97300,197532.625,4.926650524,197527.6983,197537.5517
97400,197531.5625,4.859671116,197526.7028,197536.4222
97500,197507.7813,5.577552319,197502.2037,197513.3589
97600,197510.0313,5.763662815,197504.2676,197515.795
97700,197522.2188,5.232862949,197516.9859,197527.4517
97800,197525.4688,5.199418068,197520.2694,197530.6682
97900,197527.7813,5.289601803,197522.4917,197533.0709
98000,197513.8281,5.88820219,197507.9399,197519.7163
98100,197529.0469,5.14881897,197523.8981,197534.1957
98200,197530.2344,5.067272663,197525.1671,197535.3017
98300,197520.7188,5.334195614,197515.3846,197526.053
98400,197513,5.499939442,197507.5001,197518.4999
98500,197518.0938,5.21840477,197512.8754,197523.3122
98600,197521.2656,5.231758595,197516.0338,197526.4974
98700,197522.5313,5.396285534,197517.135,197527.9276
98800,197497.75,5.95911932,197491.7909,197503.7091
98900,197528.25,5.198030949,197523.052,197533.448
99000,197522.5781,5.266546726,197517.3116,197527.8446
99100,197508.6094,5.466371536,197503.143,197514.0758
99200,197518.9063,5.289926529,197513.6164,197524.1962
99300,197508.0625,5.62127924,197502.4412,197513.6838
99400,197492.4531,6.157836914,197486.2953,197498.6109
99500,197484.6875,6.385474682,197478.302,197491.073
99600,197497.5625,5.89559269,197491.6669,197503.4581
99700,197510.4688,5.536118984,197504.9327,197516.0049
99800,197519.125,5.27280283,197513.8522,197524.3978
99900,197527.7969,5.30938673,197522.4875,197533.1063
100000,197533.25,5.191815376,197528.0582,197538.4418


==> data/medium_network.csv <==
x,,y1,y1_CI,y1_lb,y1_ub,,y2,y2_CI,y2_lb,y2_ub,,y3,y3_CI,y3_lb,y3_ub
0,,595.3427,0.835348582,594.5073514,596.1780486,,572.9278,0.808753165,572.1190468,573.7365532,,595.65979,0.837607384,594.8221827,596.4973974
100,,601.2198,0.796864468,600.4229355,602.0166645,,577.7658,0.778250871,576.9875491,578.5440509,,596.381958,0.847846329,595.5341117,597.2298043
200,,606.5629,0.755197794,605.8077022,607.3180978,,582.5996,0.757411635,581.8421884,583.3570116,,597.8753662,0.83077836,597.0445879,598.7061446
300,,610.4048,0.709037023,609.695763,611.113837,,586.4521,0.735222525,585.7168775,587.1873225,,599.1766968,0.808264017,598.3684328,599.9849608
400,,613.1782,0.684192004,612.494008,613.862392,,590.0876,0.71130735,589.3762927,590.7989073,,599.986084,0.811872125,599.1742119,600.7979561
500,,615.8612,0.670306185,615.1908938,616.5315062,,593.8565,0.686615497,593.1698845,594.5431155,,600.7532959,0.7978158,599.9554801,601.5511117
600,,617.2713,0.652363783,616.6189362,617.9236638,,597.2397,0.652609244,596.5870908,597.8923092,,602.2180786,0.793485582,601.424593,603.0115642
700,,618.9258,0.637190963,618.288609,619.562991,,599.5305,0.628161882,598.9023381,600.1586619,,602.730957,0.784291208,601.9466658,603.5152482
800,,620.5724,0.630898233,619.9415018,621.2032982,,601.2339,0.617521564,600.6163784,601.8514216,,603.413269,0.777949512,602.6353195,604.1912186
900,,622.2716,0.63858871,621.6330113,622.9101887,,603.4692,0.606128805,602.8630712,604.0753288,,604.0640869,0.775353551,603.2887334,604.8394405
1000,,623.7415,0.634363451,623.1071365,624.3758635,,605.1573,0.578959632,604.5783404,605.7362596,,605.0161743,0.768548965,604.2476254,605.7847233
1100,,625.5141,0.641943684,624.8721563,626.1560437,,606.8298,0.573104997,606.256695,607.402905,,606.4699097,0.75865984,605.7112498,607.2285695
1200,,626.7642,0.637708881,626.1264911,627.4019089,,608.4733,0.553269142,607.9200309,609.0265691,,606.6315918,0.756070733,605.8755211,607.3876625
1300,,628.4052,0.642033854,627.7631661,629.0472339,,609.3329,0.558499277,608.7744007,609.8913993,,607.362915,0.752391636,606.6105234,608.1153067
1400,,630.4481,0.628473777,629.8196262,631.0765738,,610.7843,0.548387893,610.2359121,611.3326879,,607.5639038,0.746088743,606.8178151,608.3099926
1500,,632.2724,0.64327851,631.6291215,632.9156785,,610.8719,0.545314065,610.3265859,611.4172141,,609.6160889,0.729238272,608.8868506,610.3453271
1600,,635.2496,0.647223759,634.6023762,635.8968238,,612.6094,0.533639462,612.0757605,613.1430395,,609.8952026,0.726748824,609.1684538,610.6219515
1700,,636.3304,0.657011924,635.6733881,636.9874119,,613.5879,0.529580788,613.0583192,614.1174808,,610.3169556,0.728652298,609.5883033,611.0456079
1800,,636.8061,0.666426502,636.1396735,637.4725265,,614.8884,0.514988674,614.3734113,615.4033887,,610.7333984,0.741193771,609.9922047,611.4745922
1900,,638.0055,0.65933718,637.3461628,638.6648372,,615.3256,0.509241427,614.8163586,615.8348414,,612.1499023,0.726379752,611.4235226,612.8762821
2000,,638.4713,0.661965637,637.8093344,639.1332656,,615.9924,0.518277953,615.474122,616.510678,,612.2764893,0.729739904,611.5467494,613.0062292
2100,,640.1087,0.660426532,639.4482735,640.7691265,,617.4993,0.511174157,616.9881258,618.0104742,,612.9835815,0.724361062,612.2592205,613.7079426
2200,,641.6963,0.66311538,641.0331846,642.3594154,,618.5475,0.507468517,618.0400315,619.0549685,,613.9654541,0.725928009,613.2395261,614.6913821
2300,,644.5111,0.658251682,643.8528483,645.1693517,,619.482,0.504994225,618.9770058,619.9869942,,614.6192017,0.714134693,613.905067,615.3333364
2400,,646.4223,0.670157339,645.7521427,647.0924573,,620.3261,0.520327798,619.8057722,620.8464278,,615.3621826,0.715746284,614.6464363,616.0779289
2500,,648.1146,0.679299414,647.4353006,648.7938994,,621.7036,0.504814417,621.1987856,622.2084144,,615.5050049,0.708144665,614.7968602,616.2131495
2600,,648.8322,0.6743968,648.1578032,649.5065968,,622.3344,0.515001713,621.8193983,622.8494017,,615.9348145,0.707299054,615.2275154,616.6421135
2700,,649.5773,0.667813844,648.9094862,650.2451138,,623.3916,0.524760457,622.8668395,623.9163605,,616.9400635,0.709727883,616.2303356,617.6497914
2800,,650.3458,0.692933714,649.6528663,651.0387337,,625.2077,0.518059671,624.6896403,625.7257597,,617.6447754,0.698941171,616.9458342,618.3437166
2900,,651.789,0.696642558,651.0923574,652.4856426,,624.9656,0.540518818,624.4250812,625.5061188,,618.1294556,0.701323211,617.4281324,618.8307788
3000,,653.407,0.71032194,652.6966781,654.1173219,,626.5754,0.52733461,626.0480654,627.1027346,,618.5654907,0.718334973,617.8471557,619.2838257
3100,,653.7889,0.737877957,653.051022,654.526778,,627.7181,0.543217709,627.1748823,628.2613177,,619.1831055,0.708725512,618.47438,619.891831
3200,,654.9426,0.738378411,654.2042216,655.6809784,,628.5889,0.563043443,628.0258566,629.1519434,,619.3052979,0.710459292,618.5948386,620.0157571
3300,,655.2986,0.741038524,654.5575615,656.0396385,,629.7584,0.556978675,629.2014213,630.3153787,,619.6533813,0.712771893,618.9406095,620.3661532
3400,,655.9287,0.741106501,655.1875935,656.6698065,,630.1744,0.546411021,629.627989,630.720811,,620.27771,0.713945031,619.5637649,620.991655
3500,,656.9611,0.731453174,656.2296468,657.6925532,,631.5446,0.540622824,631.0039772,632.0852228,,621.6552124,0.702410638,620.9528018,622.357623
3600,,657.8756,0.735342245,657.1402578,658.6109422,,632.1688,0.564112464,631.6046875,632.7329125,,622.2005005,0.709172189,621.4913283,622.9096727
3700,,658.665,0.738622483,657.9263775,659.4036225,,633.3611,0.556253394,632.8048466,633.9173534,,622.7243652,0.709428966,622.0149363,623.4337942
3800,,658.145,0.779426979,657.365573,658.924427,,633.9768,0.566660662,633.4101393,634.5434607,,622.7215576,0.716427326,622.0051303,623.4379849
3900,,659.6162,0.751931292,658.8642687,660.3681313,,635.063,0.572737708,634.4902623,635.6357377,,623.8374634,0.708609402,623.128854,624.5460728
4000,,659.8095,0.768452011,659.041048,660.577952,,635.7319,0.567922867,635.1639771,636.2998229,,623.9562988,0.723310471,623.2329884,624.6796093
4100,,660.3208,0.765016528,659.5557835,661.0858165,,636.2666,0.584305627,635.6822944,636.8509056,,625.0061646,0.707576275,624.2985883,625.7137408
4200,,660.6679,0.775063204,659.8928368,661.4429632,,637.2574,0.581540388,636.6758596,637.8389404,,625.1483765,0.722429633,624.4259468,625.8708061
4300,,660.6125,0.78059789,659.8319021,661.3930979,,637.961,0.573605525,637.3873945,638.5346055,,625.3515015,0.724265397,624.6272361,626.0757669
4400,,661.2105,0.774740415,660.4357596,661.9852404,,638.8488,0.580876927,638.2679231,639.4296769,,626.4649048,0.722005725,625.7428991,627.1869105
4500,,660.6468,0.820147528,659.8266525,661.4669475,,639.9301,0.568180649,639.3619194,640.4982806,,626.9248657,0.724166393,626.2006993,627.6490321
4600,,660.3017,0.834262552,659.4674374,661.1359626,,640.2421,0.595997574,639.6461024,640.8380976,,627.7098999,0.726362765,626.9835371,628.4362627
4700,,661.2817,0.810588467,660.4711115,662.0922885,,640.8472,0.605352386,640.2418476,641.4525524,,627.8997803,0.727662385,627.1721179,628.6274427
4800,,662.0907,0.807252981,661.283447,662.897953,,641.6511,0.607948925,641.0431511,642.2590489,,628.2331543,0.73012954,627.5030248,628.9632838
4900,,663.0144,0.807261171,662.2071388,663.8216612,,642.1829,0.603143376,641.5797566,642.7860434,,628.8812866,0.725592315,628.1556943,629.6068789
5000,,663.3403,0.812478365,662.5278216,664.1527784,,642.5467,0.601540211,641.9451598,643.1482402,,629.300293,0.722044647,628.5782483,630.0223376
5100,,663.3441,0.803658745,662.5404413,664.1477587,,642.9783,0.593178248,642.3851218,643.5714782,,629.8482056,0.724943876,629.1232617,630.5731494
5200,,664.2704,0.781255361,663.4891446,665.0516554,,643.5031,0.589563238,642.9135368,644.0926632,,629.9475098,0.735437393,629.2120724,630.6829472
5300,,664.4766,0.784125276,663.6924747,665.2607253,,643.5675,0.598288866,642.9692111,644.1657889,,630.3570557,0.752481699,629.604574,631.1095374
5400,,664.7476,0.776342761,663.9712572,665.5239428,,644.1704,0.599587318,643.5708127,644.7699873,,631.6165771,0.740664721,630.8759124,632.3572419
5500,,664.5541,0.787319201,663.7667808,665.3414192,,644.4659,0.615082963,643.850817,645.080983,,631.9088745,0.739681542,631.169193,632.6485561
5600,,664.3844,0.793839065,663.5905609,665.1782391,,645.0073,0.628631525,644.3786685,645.6359315,,632.6326904,0.741866827,631.8908236,633.3745573
5700,,664.97,0.792420462,664.1775795,665.7624205,,645.6619,0.647578881,645.0143211,646.3094789,,632.3395996,0.747963727,631.5916359,633.0875633
5800,,664.7856,0.808350983,663.977249,665.593951,,645.8459,0.653383003,645.192517,646.499283,,633.2403564,0.750806868,632.4895496,633.9911633
5900,,665.3047,0.799181981,664.505518,666.103882,,645.9628,0.656262315,645.3065377,646.6190623,,633.289978,0.754626513,632.5353515,634.0446045
6000,,666.0977,0.779993121,665.3177069,666.8776931,,646.5447,0.652070718,645.8926293,647.1967707,,634.5256958,0.746142566,633.7795532,635.2718384
6100,,665.3706,0.789758626,664.5808414,666.1603586,,646.9196,0.641757492,646.2778425,647.5613575,,634.5505981,0.757432699,633.7931654,635.3080308
6200,,666.0425,0.794843066,665.2476569,666.8373431,,647.167,0.631516053,646.5354839,647.7985161,,634.9749756,0.757326484,634.2176491,635.7323021
6300,,665.7289,0.805920044,664.92298,666.53482,,647.67,0.646834519,647.0231655,648.3168345,,635.1228638,0.771218717,634.3516451,635.8940825
6400,,665.8341,0.810650224,665.0234498,666.6447502,,648.2138,0.626156363,647.5876436,648.8399564,,635.6491089,0.768284857,634.880824,636.4173937
6500,,664.9238,0.819596863,664.1042031,665.7433969,,648.655,0.635162253,648.0198377,649.2901623,,635.9914551,0.781792223,635.2096629,636.7732473
6600,,665.2675,0.824321752,664.4431782,666.0918218,,649.1441,0.632341824,648.5117582,649.7764418,,636.0695801,0.77932924,635.2902508,636.8489093
6700,,665.1576,0.816289828,664.3413102,665.9738898,,648.9436,0.648736184,648.2948638,649.5923362,,636.3886719,0.793806553,635.5948653,637.1824784
6800,,665.3753,0.831231286,664.5440687,666.2065313,,649.0267,0.641641867,648.3850581,649.6683419,,637.2800903,0.794438422,636.4856519,638.0745288
6900,,666.4545,0.801638837,665.6528612,667.2561388,,649.4618,0.656870514,648.8049295,650.1186705,,637.7721558,0.788474619,636.9836811,638.5606304
7000,,666.5455,0.777725609,665.7677744,667.3232256,,649.9543,0.664521733,649.2897783,650.6188217,,637.7832031,0.791009903,636.9921932,638.574213
7100,,666.5224,0.777805823,665.7445942,667.3002058,,649.8553,0.665440786,649.1898592,650.5207408,,637.600708,0.804408193,636.7962998,638.4051162
7200,,666.3971,0.751593946,665.6455061,667.1486939,,651.2598,0.64724694,650.6125531,651.9070469,,638.3960571,0.812563419,637.5834937,639.2086205
7300,,666.557,0.742163182,665.8148368,667.2991632,,651.6039,0.624475447,650.9794246,652.2283754,,638.5007935,0.804536045,637.6962574,639.3053295
7400,,666.6044,0.746220808,665.8581792,667.3506208,,651.5659,0.621329613,650.9445704,652.1872296,,638.8734131,0.812367022,638.0610461,639.6857801
7500,,667.2711,0.754456602,666.5166434,668.0255566,,651.9397,0.647432934,651.2922671,652.5871329,,640.0272827,0.801806808,639.2254759,640.8290895
7600,,667.2657,0.754872525,666.5108275,668.0205725,,651.3729,0.67372005,650.6991799,652.0466201,,640.4278564,0.811975896,639.6158805,641.2398323
7700,,667.9029,0.760249766,667.1426502,668.6631498,,651.2049,0.704469688,650.5004303,651.9093697,,640.0100708,0.818086505,639.1919843,640.8281573
7800,,667.1443,0.771180001,666.37312,667.91548,,651.9395,0.699553477,651.2399465,652.6390535,,641.145813,0.815461159,640.3303518,641.9612741
7900,,667.2844,0.79609289,666.4883071,668.0804929,,652.8871,0.659271173,652.2278288,653.5463712,,641.6066895,0.812840402,640.7938491,642.4195299
8000,,667.8917,0.784081049,667.107619,668.675781,,653.6456,0.622574374,653.0230256,654.2681744,,641.4608765,0.825744212,640.6351323,642.2866207
8100,,667.7226,0.782297706,666.9403023,668.5048977,,654.0051,0.624120664,653.3809793,654.6292207,,642.4483032,0.814765096,641.6335381,643.2630683
8200,,667.8354,0.777075708,667.0583243,668.6124757,,654.312,0.650962829,653.6610372,654.9629628,,642.3372803,0.831302941,641.5059773,643.1685832
8300,,668.1561,0.766477411,667.3896226,668.9225774,,654.0335,0.656230635,653.3772694,654.6897306,,642.4011841,0.829323888,641.5718602,643.230508
8400,,667.95,0.783805146,667.1661949,668.7338051,,654.5469,0.648542038,653.898358,655.195442,,643.2180786,0.821054101,642.3970245,644.0391327
8500,,668.723,0.780509669,667.9424903,669.5035097,,654.9178,0.641680794,654.2761192,655.5594808,,643.2926636,0.819859505,642.4728041,644.1125231
8600,,668.5079,0.797780541,667.7101195,669.3056805,,655.1397,0.649862691,654.4898373,655.7895627,,643.6577759,0.829053581,642.8287223,644.4868295
8700,,668.1592,0.811803701,667.3473963,668.9710037,,655.2085,0.654267646,654.5542324,655.8627676,,644.0454712,0.829598188,643.215873,644.8750694
8800,,668.6962,0.809222893,667.8869771,669.5054229,,655.4895,0.651889839,654.8376102,656.1413898,,644.5958862,0.82608217,643.7698041,645.4219684
8900,,668.4065,0.816478101,667.5900219,669.2229781,,656.0548,0.646285707,655.4085143,656.7010857,,645.5166016,0.820455015,644.6961465,646.3370566
9000,,668.1976,0.819001824,667.3785982,669.0166018,,655.6633,0.645909538,655.0173905,656.3092095,,645.605896,0.820697427,644.7851986,646.4265934
9100,,668.3411,0.825794584,667.5153054,669.1668946,,655.3137,0.667333203,654.6463668,655.9810332,,646.0942993,0.820589185,645.2737101,646.9148885
9200,,668.3084,0.826225066,667.4821749,669.1346251,,655.6697,0.662619544,655.0070805,656.3323195,,646.4155884,0.814052463,645.6015359,647.2296408
9300,,668.2811,0.824800005,667.4563,669.1059,,656.3633,0.661218008,655.702082,657.024518,,646.4232788,0.818838418,645.6044404,647.2421172
9400,,668.2063,0.828632175,667.3776678,669.0349322,,656.4738,0.64858017,655.8252198,657.1223802,,647.168457,0.811516404,646.3569406,647.9799734
9500,,668.2184,0.844316556,667.3740834,669.0627166,,657.064,0.646569491,656.4174305,657.7105695,,647.6771851,0.810417473,646.8667676,648.4876025
9600,,667.6249,0.85484636,666.7700536,668.4797464,,656.7695,0.651762276,656.1177377,657.4212623,,647.2000732,0.828443706,646.3716295,648.0285169
9700,,668.2366,0.850675886,667.3859241,669.0872759,,657.091,0.661996895,656.4290031,657.7529969,,648.2059937,0.832584739,647.3734089,649.0385784
9800,,669.1481,0.807241342,668.3408587,669.9553413,,656.7843,0.666100742,656.1181993,657.4504007,,647.8154907,0.829587698,646.985903,648.6450784
9900,,669.2133,0.786083866,668.4272161,669.9993839,,657.4112,0.661271616,656.7499284,658.0724716,,649.0949707,0.816617489,648.2783532,649.9115882
10000,,669.5726,0.78359874,668.7890013,670.3561987,,657.488,0.672438946,656.8155611,658.1604389,,649.3424072,0.828582942,648.5138243,650.1709902
10100,,669.7294,0.804040705,668.9253593,670.5334407,,657.7134,0.663573698,657.0498263,658.3769737,,649.8258057,0.82020396,649.0056017,650.6460096
10200,,669.6657,0.789613827,668.8760862,670.4553138,,657.04,0.678290751,656.3617092,657.7182908,,649.7992554,0.82861495,648.9706404,650.6278703
10300,,669.0895,0.832038041,668.257462,669.921538,,658.2066,0.649829151,657.5567708,658.8564292,,650.7696533,0.811833739,649.9578196,651.5814871
10400,,669.3562,0.826684992,668.529515,670.182885,,658.9411,0.635694956,658.305405,659.576795,,651.0563965,0.809974194,650.2464223,651.8663707
10500,,668.9241,0.831135726,668.0929643,669.7552357,,658.6963,0.624446991,658.071853,659.320747,,650.7877808,0.821839094,649.9659417,651.6096199
10600,,669.297,0.839333042,668.457667,670.136333,,659.0006,0.631841132,658.3687589,659.6324411,,650.9188843,0.82092309,650.0979612,651.7398074
10700,,669.2987,0.836970723,668.4617293,670.1356707,,659.1809,0.63234111,658.5485589,659.8132411,,651.9263916,0.813047647,651.113344,652.7394392
10800,,669.4631,0.829475894,668.6336241,670.2925759,,659.6092,0.630397265,658.9788027,660.2395973,,652.7849731,0.801197529,651.9837756,653.5861707
10900,,669.8913,0.805176457,669.0861235,670.6964765,,659.1811,0.632620143,658.5484799,659.8137201,,652.6054077,0.802004933,651.8034028,653.4074126
11000,,670.256,0.790416484,669.4655835,671.0464165,,659.3579,0.628517662,658.7293823,659.9864177,,652.2940674,0.816909373,651.477158,653.1109768
11100,,669.8117,0.801508453,669.0101915,670.6132085,,659.7552,0.640702785,659.1144972,660.3959028,,652.8700562,0.823391736,652.0466644,653.6934479
11200,,669.5976,0.761812054,668.8357879,670.3594121,,660.2306,0.621947339,659.6086527,660.8525473,,653.2288818,0.820496261,652.4083856,654.0493781
11300,,669.4895,0.756561211,668.7329388,670.2460612,,659.8262,0.647154471,659.1790455,660.4733545,,653.4100952,0.825403392,652.5846918,654.2354986
11400,,668.7224,0.753556124,667.9688439,669.4759561,,659.8455,0.638166742,659.2073333,660.4836667,,653.105957,0.833136082,652.2728209,653.9390931
11500,,669.1637,0.752610483,668.4110895,669.9163105,,660.8731,0.61826134,660.2548387,661.4913613,,653.4960938,0.828527212,652.6675665,654.324621
11600,,669.2086,0.774956515,668.4336435,669.9835565,,660.0134,0.634313505,659.3790865,660.6477135,,653.5715942,0.834616244,652.736978,654.4062105
11700,,669.9019,0.763114751,669.1387852,670.6650148,,660.587,0.620868105,659.9661319,661.2078681,,654.4536743,0.829272628,653.6244017,655.2829469
11800,,670.3824,0.771749317,669.6106507,671.1541493,,660.4007,0.629086739,659.7716133,661.0297867,,654.3109131,0.827625096,653.483288,655.1385382
11900,,670.1713,0.783254826,669.3880452,670.9545548,,660.4719,0.647610873,659.8242891,661.1195109,,653.9962769,0.838265717,653.1580111,654.8345426
12000,,670.3541,0.820318558,669.5337814,671.1744186,,660.3417,0.660211731,659.6814883,661.0019117,,655.2316895,0.824026346,654.4076631,656.0557158
12100,,670.387,0.839116013,669.547884,671.226116,,661.0957,0.656512879,660.4391871,661.7522129,,654.734375,0.846743107,653.8876319,655.5811181
12200,,670.6579,0.829274211,669.8286258,671.4871742,,660.5774,0.672460147,659.9049399,661.2498601,,655.0903931,0.821034193,654.2693589,655.9114273
12300,,669.8679,0.842065606,669.0258344,670.7099656,,661.2206,0.675123361,660.5454766,661.8957234,,654.6670532,0.854017317,653.8130359,655.5210705
12400,,670.0257,0.824283297,669.2014167,670.8499833,,661.2283,0.67784952,660.5504505,661.9061495,,654.8880615,0.84791863,654.0401429,655.7359802
12500,,670.8894,0.790710243,670.0986898,671.6801102,,661.1041,0.683833329,660.4202667,661.7879333,,654.4647827,0.859341204,653.6054415,655.3241239
12600,,670.2983,0.835761642,669.4625384,671.1340616,,661.3934,0.667834724,660.7255653,662.0612347,,654.9464722,0.859403968,654.0870682,655.8058761
12700,,670.6569,0.827422944,669.8294771,671.4843229,,661.126,0.691877851,660.4341221,661.8178779,,654.7064819,0.850060403,653.8564215,655.5565423
12800,,670.3021,0.827692882,669.4744071,671.1297929,,660.8487,0.701721197,660.1469788,661.5504212,,655.1044922,0.864212334,654.2402799,655.9687045
12900,,670.0909,0.840725905,669.2501741,670.9316259,,661.0942,0.708259441,660.3859406,661.8024594,,655.7912598,0.840080559,654.9511792,656.6313403
13000,,671.2982,0.815899036,670.482301,672.114099,,660.7178,0.736123604,659.9816764,661.4539236,,655.9873047,0.853638768,655.1336659,656.8409435
13100,,671.0173,0.825885192,670.1914148,671.8431852,,660.8336,0.737895128,660.0957049,661.5714951,,656.1968994,0.843335986,655.3535634,657.0402354
13200,,671.1519,0.816737887,670.3351621,671.9686379,,661.0851,0.737697165,660.3474028,661.8227972,,656.9276123,0.83105433,656.096558,657.7586666
13300,,670.7754,0.815111782,669.9602882,671.5905118,,661.2343,0.716909033,660.517391,661.951209,,656.3609619,0.850776911,655.510185,657.2117388
13400,,671.2694,0.812390011,670.45701,672.08179,,661.9179,0.715155559,661.2027444,662.6330556,,656.0094604,0.860164285,655.1492962,656.8696247
13500,,670.4951,0.840419078,669.6546809,671.3355191,,661.9917,0.715326083,661.2763739,662.7070261,,656.6032715,0.860996127,655.7422754,657.4642676
13600,,670.3976,0.839305884,669.5582941,671.2369059,,661.6784,0.718355903,660.9600441,662.3967559,,657.0812988,0.852568984,656.2287298,657.9338678
13700,,669.794,0.85656563,668.9374344,670.6505656,,662.3507,0.706630041,661.64407,663.05733,,657.277771,0.847403407,656.4303676,658.1251744
13800,,670.0619,0.864472272,669.1974277,670.9263723,,662.2589,0.707992908,661.5509071,662.9668929,,657.3930054,0.84942472,656.5435807,658.2424301
13900,,669.9309,0.863087084,669.0678129,670.7939871,,662.4307,0.700868731,661.7298313,663.1315687,,657.1859741,0.842191696,656.3437824,658.0281658
14000,,670.4088,0.848010804,669.5607892,671.2568108,,662.1125,0.721703425,661.3907966,662.8342034,,657.6290894,0.84896487,656.7801245,658.4780542
14100,,670.462,0.850679216,669.6113208,671.3126792,,661.6928,0.741498272,660.9513017,662.4342983,,658.012207,0.83851856,657.1736885,658.8507256
14200,,670.1977,0.8539033,669.3437967,671.0516033,,661.9148,0.742142069,661.1726579,662.6569421,,658.4967041,0.835612178,657.6610919,659.3323163
14300,,669.8205,0.870060646,668.9504394,670.6905606,,661.7303,0.763856078,660.9664439,662.4941561,,659.1190796,0.830404997,658.2886746,659.9494846
14400,,669.9246,0.872264918,669.0523351,670.7968649,,661.9527,0.756104022,661.196596,662.708804,,658.3761597,0.843446314,657.5327134,659.219606
14500,,669.8223,0.865950883,668.9563491,670.6882509,,661.9772,0.755217851,661.2219821,662.7324179,,658.5834961,0.846547365,657.7369487,659.4300435
14600,,669.8666,0.866109809,669.0004902,670.7327098,,661.7288,0.745352513,660.9834475,662.4741525,,658.6449585,0.84200716,657.8029513,659.4869657
14700,,670.6536,0.852319466,669.8012805,671.5059195,,662.9085,0.72229363,662.1862064,663.6307936,,659.5020752,0.84165895,658.6604162,660.3437341
14800,,670.5148,0.839125328,669.6756747,671.3539253,,663.0888,0.728927596,662.3598724,663.8177276,,659.4852905,0.830248475,658.6550421,660.315539
14900,,670.5943,0.851111624,669.7431884,671.4454116,,663.6283,0.728546576,662.8997534,664.3568466,,659.4575806,0.824359953,658.6332206,660.2819405
15000,,671.4763,0.82029506,670.6560049,672.2965951,,663.824,0.716866541,663.1071335,664.5408665,,660.2590942,0.813049257,659.446045,661.0721435
15100,,671.1581,0.837105393,670.3209946,671.9952054,,663.9655,0.713970632,663.2515294,664.6794706,,659.9979858,0.831296802,659.166689,660.8292826
15200,,670.6831,0.843685691,669.8394143,671.5267857,,664.1529,0.697424921,663.4554751,664.8503249,,660.8062744,0.799063206,660.0072112,661.6053376
15300,,670.324,0.855728125,669.4682719,671.1797281,,664.3401,0.693176139,663.6469239,665.0332761,,660.0581665,0.838629246,659.2195373,660.8967957
15400,,671.0131,0.847683633,670.1654164,671.8607836,,664.1624,0.697532326,663.4648677,664.8599323,,661.0137939,0.803142369,660.2106516,661.8169363
15500,,670.8361,0.845839224,669.9902608,671.6819392,,664.8064,0.660917972,664.145482,665.467318,,660.5880737,0.817287564,659.7707862,661.4053613
15600,,671.2786,0.838635748,670.4399643,672.1172357,,664.4032,0.659672434,663.7435276,665.0628724,,661.2545776,0.802379787,660.4521978,662.0569574
15700,,671.2139,0.842235114,670.3716649,672.0561351,,664.891,0.656703839,664.2342962,665.5477038,,661.3971558,0.791534245,660.6056215,662.18869
15800,,671.3302,0.834028067,670.4961719,672.1642281,,665.0922,0.664669103,664.4275309,665.7568691,,661.1616821,0.797779202,660.3639029,661.9594613
15900,,671.3484,0.830509677,670.5178903,672.1789097,,665.2654,0.663695382,664.6017046,665.9290954,,662.2403564,0.780596852,661.4597596,663.0209533
16000,,672.0739,0.818184456,671.2557155,672.8920845,,665.0146,0.67938546,664.3352145,665.6939855,,661.9143066,0.788144112,661.1261625,662.7024508
16100,,671.762,0.800624405,670.9613756,672.5626244,,665.1349,0.681993109,664.4529069,665.8168931,,661.8223877,0.814947665,661.00744,662.6373354
16200,,672.0155,0.788635901,671.2268641,672.8041359,,664.9701,0.687363815,664.2827362,665.6574638,,661.5810547,0.805492699,660.775562,662.3865474
16300,,672.1054,0.789901348,671.3154987,672.8953013,,665.5981,0.689881682,664.9082183,666.2879817,,661.9641113,0.801060855,661.1630505,662.7651722
16400,,672.1801,0.784129767,671.3959702,672.9642298,,665.434,0.680536873,664.7534631,666.1145369,,662.9417725,0.792982519,662.1487899,663.734755
16500,,671.815,0.79344074,671.0215593,672.6084407,,665.7456,0.673379761,665.0722202,666.4189798,,661.680603,0.802983046,660.87762,662.4835861
16600,,671.7182,0.794070137,670.9241299,672.5122701,,666.2051,0.647804891,665.5572951,666.8529049,,662.9274902,0.788266361,662.1392239,663.7157566
16700,,672.001,0.791610957,671.209389,672.792611,,665.8049,0.647069351,665.1578306,666.4519694,,662.8336792,0.796909511,662.0367697,663.6305887
16800,,671.3942,0.808719603,670.5854804,672.2029196,,666.0419,0.671055434,665.3708446,666.7129554,,663.3062744,0.786200643,662.5200738,664.0924751
16900,,672.0494,0.821200222,671.2281998,672.8706002,,665.4285,0.662897027,664.765603,666.091397,,663.3529053,0.782995045,662.5699102,664.1359003
17000,,671.7975,0.839232635,670.9582674,672.6367326,,665.7881,0.671732821,665.1163672,666.4598328,,663.6352539,0.77410686,662.861147,664.4093608
17100,,672.2282,0.821311751,671.4068882,673.0495118,,666.516,0.67019378,665.8458062,667.1861938,,663.1604004,0.799281776,662.3611186,663.9596822
17200,,671.8294,0.80917736,671.0202226,672.6385774,,665.8163,0.6810769,665.1352231,666.4973769,,663.7155762,0.772911727,662.9426644,664.4884879
17300,,672.1562,0.812653067,671.3435469,672.9688531,,666.0973,0.676386871,665.4209131,666.7736869,,663.7474976,0.790633142,662.9568644,664.5381307
17400,,672.0387,0.79268442,671.2460156,672.8313844,,666.0605,0.689803961,665.370696,666.750304,,663.8629761,0.784865916,663.0781102,664.647842
17500,,671.5597,0.796296703,670.7634033,672.3559967,,665.9262,0.69060987,665.2355901,666.6168099,,663.8358765,0.775635302,663.0602412,664.6115118
17600,,671.8295,0.782423356,671.0470766,672.6119234,,666.3402,0.706997418,665.6332026,667.0471974,,664.0540771,0.778388381,663.2756888,664.8324655
17700,,672.0273,0.776505058,671.2507949,672.8038051,,665.9936,0.718236219,665.2753638,666.7118362,,664.2969971,0.772256315,663.5247408,665.0692534
17800,,672.0401,0.768300862,671.2717991,672.8084009,,664.9506,0.736050105,664.2145499,665.6866501,,664.5028076,0.779965937,663.7228417,665.2827736
17900,,672.1917,0.807610719,671.3840893,672.9993107,,665.3397,0.748538698,664.5911613,666.0882387,,664.3928833,0.76633352,663.6265498,665.1592168
18000,,672.0807,0.825109923,671.2555901,672.9058099,,665.4067,0.743141103,664.6635589,666.1498411,,664.8626709,0.765794694,664.0968762,665.6284656
18100,,671.7262,0.826388524,670.8998115,672.5525885,,665.0618,0.74316508,664.3186349,665.8049651,,664.9281006,0.762812138,664.1652884,665.6909127
18200,,671.8422,0.836782823,671.0054172,672.6789828,,665.2316,0.752550618,664.4790494,665.9841506,,665.3825684,0.7644943,664.6180741,666.1470627
18300,,672.1881,0.831959544,671.3561405,673.0200595,,665.156,0.750719886,664.4052801,665.9067199,,665.2614746,0.760487139,664.5009875,666.0219617
18400,,672.0233,0.852467411,671.1708326,672.8757674,,665.1768,0.746216556,664.4305834,665.9230166,,665.3572998,0.763188124,664.5941117,666.1204879
18500,,671.7398,0.84448848,670.8953115,672.5842885,,665.913,0.737018001,665.175982,666.650018,,665.7479858,0.761768222,664.9862176,666.5097541
18600,,672.5605,0.819508636,671.7409914,673.3800086,,666.3508,0.702434633,665.6483654,667.0532346,,665.8889771,0.745572388,665.1434047,666.6345494
18700,,672.1726,0.828843263,671.3437567,673.0014433,,666.4403,0.70228951,665.7380105,667.1425895,,665.4758911,0.765745521,664.7101456,666.2416366
18800,,672.3224,0.837964209,671.4844358,673.1603642,,666.4696,0.703110151,665.7664898,667.1727102,,665.6994629,0.756728053,664.9427348,666.4561909
18900,,671.6086,0.860419331,670.7481807,672.4690193,,666.67,0.705791029,665.964209,667.375791,,666.088501,0.749512672,665.3389883,666.8380136
19000,,672.2142,0.848143881,671.3660561,673.0623439,,666.8876,0.702775712,666.1848243,667.5903757,,665.8433838,0.763874352,665.0795094,666.6072581
19100,,671.6002,0.850981931,670.7492181,672.4511819,,667.1139,0.701649072,666.4122509,667.8155491,,665.8936768,0.768599451,665.1250773,666.6622762
19200,,671.3903,0.85243175,670.5378683,672.2427317,,666.8755,0.712075387,666.1634246,667.5875754,,665.6677856,0.77253294,664.8952527,666.4403186
19300,,671.9799,0.843851855,671.1360481,672.8237519,,666.6728,0.720951524,665.9518485,667.3937515,,665.3790894,0.783557415,664.5955319,666.1626468
19400,,671.8616,0.846381581,671.0152184,672.7079816,,667.3265,0.687662785,666.6388372,668.0141628,,665.7412109,0.778018594,664.9631923,666.5192295
19500,,672.9343,0.804157108,672.1301429,673.7384571,,666.8241,0.707568467,666.1165315,667.5316685,,665.9168091,0.780954301,665.1358548,666.6977634
19600,,672.5156,0.808126079,671.7074739,673.3237261,,667.1684,0.695817057,666.4725829,667.8642171,,666.1424561,0.77495569,665.3675004,666.9174117
19700,,672.9872,0.809219583,672.1779804,673.7964196,,667.1662,0.705761344,666.4604387,667.8719613,,665.9960938,0.771335244,665.2247585,666.767429
19800,,672.5618,0.809007893,671.7527921,673.3708079,,667.3796,0.690144953,666.689455,668.069745,,666.1470947,0.772702098,665.3743926,666.9197968
19900,,672.3628,0.789185737,671.5736143,673.1519857,,667.2055,0.693532018,666.511968,667.899032,,666.6569824,0.772709012,665.8842734,667.4296914
20000,,672.8313,0.768425245,672.0628748,673.5997252,,667.2257,0.701085665,666.5246143,667.9267857,,666.1167603,0.791775942,665.3249843,666.9085362
20100,,672.4838,0.773026408,671.7107736,673.2568264,,666.8842,0.719573723,666.1646263,667.6037737,,665.8911133,0.786249518,665.1048638,666.6773628
20200,,673.2373,0.759561815,672.4777382,673.9968618,,666.9567,0.715832393,666.2408676,667.6725324,,666.6571655,0.780892968,665.8762726,667.4380585
20300,,672.3583,0.785065016,671.573235,673.143365,,667.1598,0.718717256,666.4410827,667.8785173,,666.9624023,0.782642424,666.1797599,667.7450448
20400,,672.4961,0.794942397,671.7011576,673.2910424,,667.2247,0.703059042,666.521641,667.927759,,666.8214722,0.764735222,666.0567369,667.5862074
20500,,672.5267,0.814779909,671.7119201,673.3414799,,667.6179,0.690885267,666.9270147,668.3087853,,667.1126099,0.768610716,666.3439991,667.8812206
20600,,672.6885,0.817616184,671.8708838,673.5061162,,667.2994,0.705056035,666.594344,668.004456,,666.6095581,0.788244605,665.8213135,667.3978027
20700,,672.5039,0.838145409,671.6657546,673.3420454,,667.1215,0.732965244,666.3885348,667.8544652,,667.6116943,0.757850826,666.8538435,668.3695452
20800,,672.339,0.852471041,671.486529,673.191471,,666.709,0.753123909,665.9558761,667.4621239,,667.1261597,0.771477878,666.3546818,667.8976375
20900,,671.5447,0.859829782,670.6848702,672.4045298,,666.0964,0.764687171,665.3317128,666.8610872,,667.328186,0.770841777,666.5573443,668.0990278
21000,,672.1586,0.857259053,671.3013409,673.0158591,,666.8609,0.752583955,666.108316,667.613484,,667.6123047,0.765568674,666.846736,668.3778734
21100,,672.0078,0.853354807,671.1544452,672.8611548,,666.5315,0.7412549,665.7902451,667.2727549,,667.4089966,0.77133137,666.6376652,668.180328
21200,,672.5886,0.846377074,671.7422229,673.4349771,,667.0257,0.737028813,666.2886712,667.7627288,,667.5418701,0.762294531,666.7795756,668.3041646
21300,,672.3615,0.843970284,671.5175297,673.2054703,,667.5185,0.724513687,666.7939863,668.2430137,,667.6472778,0.75459832,666.8926795,668.4018762
21400,,672.0413,0.859838117,671.1814619,672.9011381,,667.3788,0.719827607,666.6589724,668.0986276,,668.4439697,0.730892658,667.7130771,669.1748624
21500,,672.379,0.856527498,671.5224725,673.2355275,,667.8129,0.708729296,667.1041707,668.5216293,,667.875061,0.752184033,667.122877,668.6272451
21600,,672.1008,0.851418445,671.2493816,672.9522184,,667.9029,0.710927961,667.191972,668.613828,,667.9935913,0.749050021,667.2445413,668.7426413
21700,,672.6029,0.848898615,671.7540014,673.4517986,,668.1225,0.698582004,667.423918,668.821082,,668.3086548,0.742052794,667.566602,669.0507076
21800,,672.9921,0.830308322,672.1617917,673.8224083,,668.0068,0.707418344,667.2993817,668.7142183,,668.0637817,0.757855177,667.3059266,668.8216369
21900,,672.9253,0.828939888,672.0963601,673.7542399,,668.307,0.694136899,667.6128631,669.0011369,,668.0772095,0.758169949,667.3190395,668.8353794
22000,,672.6876,0.815293389,671.8723066,673.5028934,,667.916,0.698319146,667.2176809,668.6143191,,668.2807617,0.744052768,667.536709,669.0248145
22100,,673.3381,0.799417147,672.5386829,674.1375171,,668.393,0.703983884,667.6890161,669.0969839,,668.7940674,0.735571682,668.0584957,669.5296391
22200,,673.3613,0.806627493,672.5546725,674.1679275,,668.0113,0.714294975,667.297005,668.725595,,668.5770874,0.739789903,667.8372975,669.3168773
22300,,673.2833,0.802703813,672.4805962,674.0860038,,667.6667,0.730424421,666.9362756,668.3971244,,668.6444092,0.740469635,667.9039395,669.3848788
22400,,673.3625,0.787810683,672.5746893,674.1503107,,668.3355,0.702998863,667.6325011,669.0384989,,668.7102661,0.743681848,667.9665843,669.453948
22500,,673.1293,0.803597408,672.3257026,673.9328974,,668.4458,0.709880762,667.7359192,669.1556808,,669.0050659,0.737046778,668.2680191,669.7421127
22600,,673.1801,0.803311413,672.3767886,673.9834114,,668.2455,0.712931501,667.5325685,668.9584315,,668.6030884,0.755058169,667.8480302,669.3581465
22700,,673.1847,0.820758275,672.3639417,674.0054583,,667.9049,0.709637031,667.195263,668.614537,,668.5712891,0.752087355,667.8192017,669.3233764
22800,,672.9461,0.81977948,672.1263205,673.7658795,,667.6946,0.719710859,666.9748891,668.4143109,,669.2374878,0.747504771,668.489983,669.9849926
22900,,673.3336,0.811041436,672.5225586,674.1446414,,668.1625,0.721647615,667.4408524,668.8841476,,668.8522949,0.746028602,668.1062663,669.5983235
23000,,673.3431,0.822240634,672.5208594,674.1653406,,668.0705,0.716946405,667.3535536,668.7874464,,668.9439087,0.75289017,668.1910185,669.6967989
23100,,673.0297,0.80856372,672.2211363,673.8382637,,668.3524,0.71688876,667.6355112,669.0692888,,669.2097778,0.750134885,668.4596429,669.9599127
23200,,673.007,0.822363001,672.184637,673.829363,,668.9585,0.716735295,668.2417647,669.6752353,,668.71698,0.755123377,667.9618566,669.4721034
23300,,673.794,0.806886268,672.9871137,674.6008863,,668.6236,0.706734595,667.9168654,669.3303346,,669.1763916,0.746455133,668.4299365,669.9228467
23400,,673.1545,0.812198624,672.3423014,673.9666986,,668.5568,0.708420463,667.8483795,669.2652205,,669.0504761,0.751366377,668.2991097,669.8018425
23500,,673.7612,0.793151132,672.9680489,674.5543511,,668.5198,0.731869708,667.7879303,669.2516697,,669.0740967,0.753456295,668.3206404,669.827553
23600,,673.2797,0.7838385,672.4958615,674.0635385,,667.9863,0.737536101,667.2487639,668.7238361,,668.5369873,0.763414562,667.7735727,669.3004019
23700,,673.542,0.779227861,672.7627721,674.3212279,,668.2924,0.720827196,667.5715728,669.0132272,,668.7182007,0.750035405,667.9681653,669.4682361
23800,,673.2722,0.772292532,672.4999075,674.0444925,,668.8301,0.714543553,668.1155564,669.5446436,,669.0327759,0.755929291,668.2768466,669.7887052
23900,,673.2842,0.745723435,672.5384766,674.0299234,,668.0207,0.745399366,667.2753006,668.7660994,,669.1339722,0.756463587,668.3775086,669.8904358
24000,,672.8821,0.754278849,672.1278212,673.6363788,,667.927,0.752251053,667.1747489,668.6792511,,669.1818848,0.756675303,668.4252095,669.9385601
24100,,673.0841,0.744804672,672.3392953,673.8289047,,667.9725,0.74132042,667.2311796,668.7138204,,669.0726929,0.756310642,668.3163822,669.8290035
24200,,673.2016,0.738341125,672.4632589,673.9399411,,668.4157,0.734699302,667.6810007,669.1503993,,669.1278076,0.757149994,668.3706576,669.8849576
24300,,672.9698,0.75147147,672.2183285,673.7212715,,668.3767,0.749202929,667.6274971,669.1259029,,669.2874756,0.753264308,668.5342113,670.0407399
24400,,672.7886,0.742070227,672.0465298,673.5306702,,668.5473,0.738629667,667.8086703,669.2859297,,669.8117676,0.756424785,669.0553428,670.5681924
24500,,673.1,0.73336546,672.3666345,673.8333655,,668.185,0.750537319,667.4344627,668.9355373,,670.0297852,0.752333283,669.2774519,670.7821184
24600,,673.0347,0.76342124,672.2712788,673.7981212,,668.2725,0.740377413,667.5321226,669.0128774,,669.3790894,0.747051716,668.6320376,670.1261411
24700,,673.6677,0.772259513,672.8954405,674.4399595,,668.2416,0.732596321,667.5090037,668.9741963,,669.3649902,0.750962973,668.6140273,670.1159532
24800,,673.527,0.79648401,672.730516,674.323484,,667.6121,0.749149605,666.8629504,668.3612496,,669.2404785,0.73869288,668.5017856,669.9791714
24900,,673.6217,0.797200149,672.8244999,674.4189001,,668.4352,0.749980719,667.6852193,669.1851807,,669.7446899,0.74220866,669.0024813,670.4868986
25000,,673.9956,0.805021985,673.190578,674.800622,,669.2819,0.71353832,668.5683617,669.9954383,,669.3465576,0.759836257,668.5867214,670.1063939
25100,,672.9336,0.853002685,672.0805973,673.7866027,,669.6447,0.699858399,668.9448416,670.3445584,,670.0224609,0.736639202,669.2858217,670.7591001
25200,,672.5643,0.858256758,671.7060432,673.4225568,,668.9438,0.713670509,668.2301295,669.6574705,,669.4209595,0.755751848,668.6652076,670.1767113
25300,,672.9013,0.861793406,672.0395066,673.7630934,,669.1179,0.712348754,668.4055512,669.8302488,,669.5213623,0.754027188,668.7673351,670.2753895
25400,,673.3992,0.845994914,672.5532051,674.2451949,,669.247,0.718628551,668.5283714,669.9656286,,669.7981567,0.753786981,669.0443698,670.5519437
25500,,672.9926,0.848739601,672.1438604,673.8413396,,669.5495,0.708019759,668.8414802,670.2575198,,669.6867065,0.750013053,668.9366935,670.4367196
25600,,672.9695,0.858638329,672.1108617,673.8281383,,669.2256,0.727339846,668.4982602,669.9529398,,669.7207642,0.751712739,668.9690514,670.4724769
25700,,672.962,0.865206623,672.0967934,673.8272066,,669.7381,0.712746597,669.0253534,670.4508466,,669.7348022,0.74549222,668.98931,670.4802945
25800,,672.5192,0.884635714,671.6345643,673.4038357,,669.5355,0.699043587,668.8364564,670.2345436,,670.3262939,0.738402128,669.5878918,671.0646961
25900,,672.4988,0.875736578,671.6230634,673.3745366,,669.564,0.709079791,668.8549202,670.2730798,,669.8919678,0.746442854,669.1455249,670.6384106
26000,,672.7942,0.871835343,671.9223647,673.6660353,,669.1161,0.717987497,668.3981125,669.8340875,,670.0567627,0.735324204,669.3214385,670.7920869
26100,,673.239,0.839743758,672.3992562,674.0787438,,669.6326,0.708254892,668.9243451,670.3408549,,670.0507813,0.74563092,669.3051503,670.7964122
26200,,672.6993,0.838683753,671.8606162,673.5379838,,669.2606,0.722528202,668.5380718,669.9831282,,670.3931885,0.745498538,669.6476899,671.138687
26300,,673.209,0.842779619,672.3662204,674.0517796,,669.5006,0.725883753,668.7747162,670.2264838,,670.0196533,0.744318664,669.2753347,670.763972
26400,,673.1925,0.841752744,672.3507473,674.0342527,,669.0658,0.729424994,668.336375,669.795225,,671.2005615,0.724523365,670.4760382,671.9250849
26500,,673.4968,0.847024983,672.649775,674.343825,,669.2963,0.729994203,668.5663058,670.0262942,,670.4654541,0.728905618,669.7365485,671.1943597
26600,,673.1557,0.847716808,672.3079832,674.0034168,,669.6022,0.74554152,668.8566585,670.3477415,,670.8341064,0.727861285,670.1062452,671.5619677
26700,,672.7164,0.85000108,671.8663989,673.5664011,,668.7674,0.743510728,668.0238893,669.5109107,,670.2250977,0.750136852,669.4749608,670.9752345
26800,,672.9118,0.831977218,672.0798228,673.7437772,,668.9805,0.749697043,668.230803,669.730197,,670.3786621,0.733877957,669.6447842,671.1125401
26900,,672.8749,0.869769216,672.0051308,673.7446692,,669.4983,0.737794854,668.7605051,670.2360949,,670.4677734,0.736003876,669.7317696,671.2037773
27000,,673.0168,0.869261183,672.1475388,673.8860612,,669.7433,0.726789628,669.0165104,670.4700896,,670.5861816,0.728873909,669.8573077,671.3150555
27100,,672.8674,0.84740688,672.0199931,673.7148069,,669.1253,0.748535637,668.3767644,669.8738356,,670.7299805,0.72778815,670.0021923,671.4577686
27200,,673.579,0.84710796,672.731892,674.426108,,669.1423,0.733329909,668.4089701,669.8756299,,670.5415039,0.73269707,669.8088068,671.274201
27300,,673.5155,0.83900301,672.676497,674.354503,,668.7431,0.756155485,667.9869445,669.4992555,,670.7973633,0.735442042,670.0619212,671.5328053
27400,,673.6586,0.832611851,672.8259881,674.4912119,,669.1593,0.7563235,668.4029765,669.9156235,,671.1923828,0.724414408,670.4679684,671.9167972
27500,,673.5574,0.82564761,672.7317524,674.3830476,,668.5675,0.758568309,667.8089317,669.3260683,,671.1245117,0.722097397,670.4024143,671.8466091
27600,,674.0745,0.80126994,673.2732301,674.8757699,,668.7567,0.750727774,668.0059722,669.5074278,,670.7421875,0.720941305,670.0212462,671.4631288
27700,,674.0645,0.811146941,673.2533531,674.8756469,,669.5679,0.748553191,668.8193468,670.3164532,,670.7935791,0.720594883,670.0729842,671.514174
27800,,673.9,0.816852142,673.0831479,674.7168521,,670.2471,0.727593035,669.519507,670.974693,,671.0144653,0.715418696,670.2990466,671.729884
27900,,673.7628,0.803750358,672.9590496,674.5665504,,669.021,0.750685088,668.2703149,669.7716851,,670.8181763,0.724383652,670.0937926,671.5425599
28000,,674.0476,0.831742098,673.2158579,674.8793421,,669.9835,0.741064855,669.2424351,670.7245649,,671.0379028,0.725812256,670.3120906,671.7637151
28100,,674.1058,0.811416164,673.2943838,674.9172162,,669.2848,0.75089575,668.5339043,670.0356957,,671.2020874,0.723291874,670.4787955,671.9253793
28200,,673.4114,0.831820154,672.5795798,674.2432202,,669.8453,0.73990419,669.1053958,670.5852042,,671.1929932,0.719194889,670.4737983,671.9121881
28300,,673.9811,0.804075861,673.1770241,674.7851759,,669.8143,0.734394087,669.0799059,670.5486941,,671.2567749,0.717405617,670.5393693,671.9741805
28400,,674.357,0.808107841,673.5488922,675.1651078,,669.5208,0.757553202,668.7632468,670.2783532,,671.4931641,0.721783996,670.7713801,672.2149481
28500,,674.2629,0.813463454,673.4494365,675.0763635,,669.5799,0.7447142,668.8351858,670.3246142,,671.3117676,0.730470538,670.581297,672.0422381
28600,,673.9443,0.83050871,673.1137913,674.7748087,,669.5849,0.744698412,668.8402016,670.3295984,,671.1532593,0.717852175,670.4354071,671.8711115
28700,,674.0773,0.818819022,673.258481,674.896119,,670.0224,0.730335393,669.2920646,670.7527354,,671.6665649,0.721013784,670.9455512,672.3875787
28800,,674.1705,0.816653195,673.3538468,674.9871532,,669.3428,0.742156267,668.6006437,670.0849563,,671.9011841,0.702789545,671.1983945,672.6039736
28900,,673.6016,0.836881652,672.7647183,674.4384817,,669.9576,0.729543168,669.2280568,670.6871432,,671.491272,0.738013983,670.753258,672.229286
29000,,673.2794,0.849229449,672.4301706,674.1286294,,669.5827,0.732410424,668.8502896,670.3151104,,671.505188,0.721780717,670.7834073,672.2269687
29100,,673.0832,0.84827229,672.2349277,673.9314723,,669.7739,0.734867465,669.0390325,670.5087675,,671.378479,0.724950016,670.653529,672.103429
29200,,673.1424,0.856068949,672.2863311,673.9984689,,669.8824,0.742231432,669.1401686,670.6246314,,671.3756104,0.726755857,670.6488545,672.1023662
29300,,673.97,0.83366869,673.1363313,674.8036687,,669.8384,0.755035797,669.0833642,670.5934358,,671.406311,0.716666877,670.6896442,672.1229779
29400,,673.7431,0.82463493,672.9184651,674.5677349,,669.6817,0.757368034,668.924332,670.439068,,671.7957764,0.713514268,671.0822621,672.5092906
29500,,674.5945,0.792887915,673.8016121,675.3873879,,670.101,0.73657112,669.3644289,670.8375711,,671.9837036,0.717600763,671.2661029,672.7013044
29600,,674.7926,0.787915787,674.0046842,675.5805158,,670.0272,0.742494631,669.2847054,670.7696946,,670.9956055,0.74767679,670.2479287,671.7432823
29700,,673.4905,0.797013575,672.6934864,674.2875136,,670.4185,0.742297963,669.676202,671.160798,,671.930603,0.714936793,671.2156662,672.6455398
29800,,674.5981,0.792412703,673.8056873,675.3905127,,669.1113,0.770785596,668.3405144,669.8820856,,672.1934814,0.715272248,671.4782092,672.9087537
29900,,674.9112,0.779057159,674.1321428,675.6902572,,669.6342,0.770046873,668.8641531,670.4042469,,671.8829956,0.721504807,671.1614908,672.6045004
30000,,673.9424,0.803835563,673.1385644,674.7462356,,669.5206,0.767313061,668.7532869,670.2879131,,671.9956055,0.724276423,671.271329,672.7198819
30100,,674.3576,0.801843919,673.5557561,675.1594439,,668.5659,0.79038188,667.7755181,669.3562819,,671.6531982,0.717728078,670.9354702,672.3709263
30200,,674.4968,0.781824648,673.7149754,675.2786246,,668.1968,0.809495255,667.3873047,669.0062953,,671.9678955,0.720567584,671.2473279,672.6884631
30300,,674.0989,0.793726204,673.3051738,674.8926262,,668.4925,0.803546671,667.6889533,669.2960467,,671.6574707,0.736534297,670.9209364,672.394005
30400,,674.4241,0.768030793,673.6560692,675.1921308,,668.9774,0.796694263,668.1807057,669.7740943,,671.8803711,0.735191762,671.1451793,672.6155629
30500,,674.3289,0.774800447,673.5540996,675.1037004,,669.1185,0.769080813,668.3494192,669.8875808,,672.000061,0.727328837,671.2727322,672.7273899
30600,,674.6368,0.777769375,673.8590306,675.4145694,,669.0795,0.77292157,668.3065784,669.8524216,,671.8665771,0.74032414,671.126253,672.6069013
30700,,674.5453,0.752809193,673.7924908,675.2981092,,669.6202,0.75432107,668.8658789,670.3745211,,671.7064819,0.743570864,670.9629111,672.4500528
30800,,674.0989,0.765731891,673.3331681,674.8646319,,670.3045,0.75502397,669.549476,671.059524,,672.3327637,0.708901942,671.6238617,673.0416656
30900,,674.3662,0.764873695,673.6013263,675.1310737,,670.3495,0.737572208,669.6119278,671.0870722,,671.96698,0.720261037,671.2467189,672.687241
31000,,674.3627,0.767178859,673.5955211,675.1298789,,669.8542,0.751987279,669.1022127,670.6061873,,672.6727905,0.703076065,671.9697145,673.3758666
31100,,674.3643,0.767433392,673.5968666,675.1317334,,670.0699,0.749687345,669.3202127,670.8195873,,671.9628906,0.720532835,671.2423578,672.6834235
31200,,674.5199,0.767615196,673.7522848,675.2875152,,669.7757,0.761925024,669.013775,670.537625,,672.317688,0.718692958,671.598995,673.0363809
31300,,674.5377,0.784382387,673.7533176,675.3220824,,670.1856,0.746837665,669.4387623,670.9324377,,672.3236084,0.704983175,671.6186252,673.0285916
31400,,675.1712,0.785744867,674.3854551,675.9569449,,670.2936,0.763508405,669.5300916,671.0571084,,672.5371704,0.71006906,671.8271013,673.2472395
31500,,674.2271,0.819027343,673.4080727,675.0461273,,669.8293,0.777574448,669.0517256,670.6068744,,672.0822754,0.723273158,671.3590022,672.8055485
31600,,674.2044,0.815315948,673.3890841,675.0197159,,669.5547,0.772676347,668.7820237,670.3273763,,672.3792114,0.722090602,671.6571208,673.101302
31700,,674.4015,0.817943888,673.5835561,675.2194439,,669.6745,0.776484025,668.898016,670.450984,,673.1348877,0.706515908,672.4283718,673.8414036
31800,,674.5177,0.792432184,673.7252678,675.3101322,,669.8341,0.761352058,669.0727479,670.5954521,,673.1593018,0.701620042,672.4576817,673.8609218
31900,,674.3385,0.798207687,673.5402923,675.1367077,,669.563,0.771462606,668.7915374,670.3344626,,672.3612061,0.715058029,671.646148,673.0762641
32000,,674.6037,0.786995616,673.8167044,675.3906956,,670.0533,0.760197369,669.2931026,670.8134974,,672.7645874,0.715341151,672.0492463,673.4799286
32100,,675.415,0.766061178,674.6489388,676.1810612,,670.4941,0.754498905,669.7396011,671.2485989,,672.0505981,0.721297741,671.3293004,672.7718959
32200,,674.7675,0.773642422,673.9938576,675.5411424,,670.4138,0.744227515,669.6695725,671.1580275,,672.75,0.715683341,672.0343167,673.4656833
32300,,674.7148,0.7762793,673.9385207,675.4910793,,670.8693,0.748407224,670.1208928,671.6177072,,672.4823608,0.71609509,671.7662657,673.1984559
32400,,674.3502,0.796438124,673.5537619,675.1466381,,670.6944,0.739997686,669.9544023,671.4343977,,672.7426758,0.71764338,672.0250324,673.4603192
32500,,674.0881,0.821567845,673.2665322,674.9096678,,670.786,0.727206267,670.0587937,671.5132063,,672.635376,0.720432341,671.9149436,673.3558083
32600,,674.1078,0.838477505,673.2693225,674.9462775,,670.4212,0.741391536,669.6798085,671.1625915,,672.7033691,0.725797534,671.9775716,673.4291667
32700,,674.0166,0.830283493,673.1863165,674.8468835,,670.7126,0.727464366,669.9851356,671.4400644,,672.211853,0.719562888,671.4922901,672.9314159
32800,,673.8659,0.834997297,673.0309027,674.7008973,,671.1665,0.717695077,670.4488049,671.8841951,,673.0635986,0.713975728,672.3496229,673.7775744
32900,,673.4494,0.859889549,672.5895105,674.3092895,,671.1538,0.7246571,670.4291429,671.8784571,,672.946106,0.705111921,672.240994,673.6512179
33000,,673.2536,0.873108088,672.3804919,674.1267081,,670.4858,0.736674301,669.7491257,671.2224743,,673.0043945,0.702146351,672.3022482,673.7065409
33100,,671.8938,0.905694572,670.9881054,672.7994946,,671.047,0.740175182,670.3068248,671.7871752,,673.1585083,0.718738914,672.4397694,673.8772472
33200,,671.9918,0.90372474,671.0880753,672.8955247,,671.3063,0.720942289,670.5853577,672.0272423,,673.0227661,0.712045968,672.3107201,673.7348121
33300,,672.0982,0.899072479,671.1991275,672.9972725,,671.4377,0.730326222,670.7073738,672.1680262,,673.1790771,0.708972275,672.4701049,673.8880494
33400,,671.9171,0.908385226,671.0087148,672.8254852,,670.7251,0.741477637,669.9836224,671.4665776,,672.5064697,0.718851268,671.7876185,673.225321
33500,,672.6047,0.880406091,671.7242939,673.4851061,,670.8169,0.73675214,670.0801479,671.5536521,,673.5708008,0.699359596,672.8714412,674.2701604
33600,,673.2581,0.876766357,672.3813336,674.1348664,,670.0808,0.779086706,669.3017133,670.8598867,,673.1897583,0.71104902,672.4787093,673.9008073
33700,,673.8058,0.857944317,672.9478557,674.6637443,,669.4947,0.786331576,668.7083684,670.2810316,,672.7849121,0.718484998,672.0664271,673.5033971
33800,,674.4168,0.846611752,673.5701882,675.2634118,,669.924,0.79106295,669.1329371,670.7150629,,672.8706665,0.711510658,672.1591558,673.5821772
33900,,673.933,0.84979572,673.0832043,674.7827957,,668.787,0.801922855,667.9850771,669.5889229,,672.7807617,0.707733572,672.0730281,673.4884953
34000,,672.7501,0.87796683,671.8721332,673.6280668,,669.0688,0.796001643,668.2727984,669.8648016,,673.4804077,0.698791862,672.7816159,674.1791996
34100,,673.5464,0.86643948,672.6799605,674.4128395,,669.4636,0.800632497,668.6629675,670.2642325,,673.0521851,0.699873209,672.3523118,673.7520583
34200,,673.4805,0.853559319,672.6269407,674.3340593,,669.7276,0.787878638,668.9397214,670.5154786,,673.2963867,0.700414121,672.5959726,673.9968008
34300,,674.401,0.836300325,673.5646997,675.2373003,,669.9737,0.773209753,669.2004902,670.7469098,,672.8786011,0.718893647,672.1597074,673.5974947
34400,,674.3799,0.829582778,673.5503172,675.2094828,,669.7548,0.791746824,668.9630532,670.5465468,,673.8822632,0.676909566,673.2053536,674.5591727
34500,,674.6523,0.823710826,673.8285892,675.4760108,,670.9938,0.765252106,670.2285479,671.7590521,,673.2487793,0.709169745,672.5396096,673.957949
34600,,674.8443,0.821556581,674.0227434,675.6658566,,669.8252,0.778204851,669.0469951,670.6034049,,672.9638672,0.713395953,672.2504712,673.6772631
34700,,674.3441,0.834626266,673.5094737,675.1787263,,670.9958,0.748580412,670.2472196,671.7443804,,672.7504883,0.712691069,672.0377972,673.4631793
34800,,674.613,0.821301449,673.7916986,675.4343014,,670.686,0.758723166,669.9272768,671.4447232,,673.4024658,0.702129781,672.700336,674.1045956
34900,,674.8549,0.813064588,674.0418354,675.6679646,,671.1616,0.750094041,670.411506,671.911694,,673.5725708,0.704213679,672.8683571,674.2767845
35000,,674.5488,0.815974673,673.7328253,675.3647747,,671.3521,0.750382415,670.6017176,672.1024824,,673.3982544,0.696709633,672.7015448,674.094964
35100,,674.8801,0.804846058,674.0752539,675.6849461,,670.8897,0.767738645,670.1219614,671.6574386,,673.2990723,0.700334191,672.5987381,673.9994065
35200,,674.6556,0.809670443,673.8459296,675.4652704,,670.2565,0.772724498,669.4837755,671.0292245,,673.2572632,0.702177823,672.5550854,673.959441
35300,,674.641,0.807605856,673.8333941,675.4486059,,670.4469,0.765668719,669.6812313,671.2125687,,673.1134033,0.706711411,672.4066919,673.8201147
35400,,674.7285,0.795064973,673.933435,675.523565,,670.872,0.747150761,670.1248492,671.6191508,,673.6400757,0.702224195,672.9378515,674.3422999
35500,,674.7274,0.794710516,673.9326895,675.5221105,,671.3764,0.742242501,670.6341575,672.1186425,,673.1210938,0.709579825,672.4115139,673.8306736
35600,,675.0687,0.776676109,674.2920239,675.8453761,,671.224,0.732469,670.491531,671.956469,,673.9547119,0.691326678,673.2633852,674.6460386
35700,,674.7247,0.797982864,673.9267171,675.5226829,,670.8537,0.748279081,670.1054209,671.6019791,,673.3261719,0.694952726,672.6312191,674.0211246
35800,,674.6496,0.795978106,673.8536219,675.4455781,,671.0745,0.760606833,670.3138932,671.8351068,,673.4517822,0.69840163,672.7533806,674.1501839
35900,,674.9438,0.797776008,674.146024,675.741576,,671.0558,0.762452759,670.2933472,671.8182528,,673.4345093,0.690714598,672.7437947,674.1252239
36000,,674.4061,0.772747467,673.6333525,675.1788475,,670.9431,0.767807522,670.1752925,671.7109075,,673.2269897,0.693360925,672.5336288,673.9203507
36100,,675.1673,0.749063684,674.4182363,675.9163637,,671.1234,0.77566513,670.3477349,671.8990651,,673.4245605,0.705068529,672.719492,674.1296291
36200,,675.3707,0.741391756,674.6293082,676.1120918,,671.229,0.750739646,670.4782604,671.9797396,,673.4627075,0.699581563,672.763126,674.1622891
36300,,675.4,0.754911698,674.6450883,676.1549117,,670.5628,0.774774801,669.7880252,671.3375748,,673.5838013,0.689596951,672.8942043,674.2733982
36400,,674.6938,0.763278428,673.9305216,675.4570784,,670.6853,0.77817415,669.9071258,671.4634742,,673.3294678,0.708675265,672.6207925,674.038143
36500,,674.654,0.771163649,673.8828364,675.4251636,,671.3793,0.760096757,670.6192032,672.1393968,,673.6470947,0.700419724,672.946675,674.3475145
36600,,674.5766,0.794773762,673.7818262,675.3713738,,670.803,0.766697036,670.036303,671.569697,,673.8928833,0.684192896,673.2086904,674.5770762
36700,,674.4852,0.799808483,673.6853915,675.2850085,,671.0295,0.76308559,670.2664144,671.7925856,,673.8380737,0.684835136,673.1532386,674.5229089
36800,,675.0412,0.807840892,674.2333591,675.8490409,,671.3548,0.753952417,670.6008476,672.1087524,,673.7728882,0.690445304,673.0824429,674.4633335
36900,,674.3633,0.819331538,673.5439685,675.1826315,,671.3113,0.755400878,670.5558991,672.0667009,,673.7644653,0.689090848,673.0753745,674.4535562
37000,,674.7884,0.818745124,673.9696549,675.6071451,,670.4559,0.773057715,669.6828423,671.2289577,,673.7486572,0.6825037,673.0661535,674.4311609
37100,,675.0791,0.806493375,674.2726066,675.8855934,,670.8267,0.766640529,670.0600595,671.5933405,,673.4971924,0.699160516,672.7980319,674.1963529
37200,,674.6546,0.82759209,673.8270079,675.4821921,,671.1639,0.759297861,670.4046021,671.9231979,,673.8137817,0.693452835,673.1203289,674.5072346
37300,,675.1828,0.793372221,674.3894278,675.9761722,,671.1309,0.757092764,670.3738072,671.8879928,,673.3844604,0.70390445,672.680556,674.0883649
37400,,674.6374,0.815856665,673.8215433,675.4532567,,671.8955,0.735315097,671.1601849,672.6308151,,674.0791016,0.685292721,673.3938088,674.7643943
37500,,675.0229,0.805013572,674.2178864,675.8279136,,671.6503,0.745244279,670.9050557,672.3955443,,673.9798584,0.685883105,673.2939753,674.6657415
37600,,674.0982,0.831807628,673.2663924,674.9300076,,671.2934,0.735017009,670.558383,672.028417,,673.4434814,0.699935198,672.7435462,674.1434166
37700,,674.8955,0.809986595,674.0855134,675.7054866,,671.6809,0.738037864,670.9428621,672.4189379,,673.6257935,0.690694928,672.9350985,674.3164884
37800,,674.8223,0.787940445,674.0343596,675.6102404,,671.658,0.730783229,670.9272168,672.3887832,,673.4672852,0.705881417,672.7614037,674.1731666
37900,,675.31,0.78528465,674.5247154,676.0952846,,672.5176,0.71541148,671.8021885,673.2330115,,673.7369995,0.699518383,673.0374811,674.4365179
38000,,675.1485,0.792550189,674.3559498,675.9410502,,672.0701,0.714702929,671.3553971,672.7848029,,674.2733765,0.688102305,673.5852742,674.9614788
38100,,675.5066,0.787102354,674.7194976,676.2937024,,671.6569,0.717039938,670.9398601,672.3739399,,674.0512085,0.688349545,673.362859,674.739558
38200,,674.6125,0.778393468,673.8341065,675.3908935,,671.7237,0.726567721,670.9971323,672.4502677,,674.4332886,0.673456371,673.7598322,675.1067449
38300,,675.2195,0.779287356,674.4402126,675.9987874,,672.1933,0.697212549,671.4960875,672.8905125,,674.0740967,0.686383665,673.387713,674.7604803
38400,,675.2788,0.777381707,674.5014183,676.0561817,,671.9566,0.707547901,671.2490521,672.6641479,,673.8167725,0.694904864,673.1218676,674.5116773
38500,,674.8771,0.784931102,674.0921689,675.6620311,,672.3029,0.70486441,671.5980356,673.0077644,,673.8192749,0.690558493,673.1287164,674.5098334
38600,,675.1068,0.807515797,674.2992842,675.9143158,,671.5505,0.724920093,670.8255799,672.2754201,,674.2680664,0.680150867,673.5879155,674.9482173
38700,,674.4177,0.812008742,673.6056913,675.2297087,,672.2951,0.713598966,671.581501,673.008699,,673.6977539,0.692695737,673.0050582,674.3904496
38800,,675.1117,0.806996524,674.3047035,675.9186965,,671.7289,0.723311692,671.0055883,672.4522117,,673.6228638,0.696919978,672.9259438,674.3197837
38900,,674.5523,0.838872971,673.713427,675.391173,,671.7163,0.736671695,670.9796283,672.4529717,,674.1135864,0.690900683,673.4226857,674.8044871
39000,,674.8391,0.818788574,674.0203114,675.6578886,,672.128,0.725086991,671.402913,672.853087,,673.4161987,0.702647269,672.7135515,674.118846
39100,,674.2069,0.820058023,673.386842,675.026958,,671.7404,0.741884094,670.9985159,672.4822841,,674.1791992,0.683383763,673.4958155,674.862583
39200,,675.0383,0.817895979,674.220404,675.856196,,671.6052,0.739966704,670.8652333,672.3451667,,673.9942627,0.687979937,673.3062828,674.6822426
39300,,675.536,0.780355901,674.7556441,676.3163559,,671.1907,0.753196716,670.4375033,671.9438967,,674.234375,0.694774747,673.5396003,674.9291497
39400,,675.3276,0.779657023,674.547943,676.107257,,671.9486,0.746063186,671.2025368,672.6946632,,673.7224121,0.700475752,673.0219364,674.4228879
39500,,675.3371,0.773403604,674.5636964,676.1105036,,671.7801,0.73535435,671.0447457,672.5154543,,673.8659058,0.69402045,673.1718853,674.5599262
39600,,675.058,0.785494147,674.2725059,675.8434941,,671.3249,0.753944591,670.5709554,672.0788446,,674.1947021,0.693458498,673.5012437,674.8881606
39700,,675.4061,0.791994999,674.614105,676.198095,,671.9987,0.735991094,671.2627089,672.7346911,,673.8869629,0.686216712,673.2007462,674.5731796
39800,,675.0222,0.797348401,674.2248516,675.8195484,,672.1794,0.733166758,671.4462332,672.9125668,,674.7224121,0.670454741,674.0519574,675.3928668
39900,,674.7536,0.785916851,673.9676831,675.5395169,,672.1347,0.733540928,671.4011591,672.8682409,,674.0245972,0.693505704,673.3310915,674.7181029
40000,,675.1661,0.795470771,674.3706292,675.9615708,,671.8298,0.73807418,671.0917258,672.5678742,,673.5946045,0.69256556,672.9020389,674.2871701
40100,,675.3236,0.805202673,674.5183973,676.1288027,,671.8651,0.749662325,671.1154377,672.6147623,,674.3189697,0.684442937,673.6345268,675.0034127
40200,,674.5951,0.839534835,673.7555652,675.4346348,,672.0335,0.736209814,671.2972902,672.7697098,,674.453186,0.677190661,673.7759954,675.1303767
40300,,673.908,0.849172229,673.0588278,674.7571722,,671.7734,0.749351259,671.0240487,672.5227513,,674.1419067,0.697408319,673.4444984,674.8393151
40400,,675.7697,0.822300244,674.9473998,676.5920002,,671.5276,0.762475113,670.7651249,672.2900751,,674.2565918,0.688951254,673.5676405,674.9455431
40500,,675.0695,0.818167269,674.2513327,675.8876673,,671.5846,0.779397114,670.8052029,672.3639971,,674.7633057,0.676627994,674.0866777,675.4399337
40600,,675.1754,0.816531017,674.358869,675.991931,,670.4364,0.793395134,669.6430049,671.2297951,,674.2316895,0.682846427,673.548843,674.9145359
40700,,675.3825,0.800846842,674.5816532,676.1833468,,671.0953,0.780164359,670.3151356,671.8754644,,674.2221069,0.681191146,673.5409158,674.9032981
40800,,675.4368,0.791891658,674.6449083,676.2286917,,670.8547,0.775286185,670.0794138,671.6299862,,673.9180908,0.701480269,673.2166106,674.6195711
40900,,674.962,0.799850633,674.1621494,675.7618506,,671.2,0.779348207,670.4206518,671.9793482,,673.8760986,0.695336759,673.1807619,674.5714354
41000,,674.9633,0.808835718,674.1544643,675.7721357,,671.2954,0.778650286,670.5167497,672.0740503,,674.7108765,0.682223082,674.0286534,675.3930995
41100,,675.3128,0.806651109,674.5061489,676.1194511,,671.6031,0.764038381,670.8390616,672.3671384,,674.1549072,0.697796047,673.4571112,674.8527033
41200,,674.8348,0.808723338,674.0260767,675.6435233,,671.1233,0.778368717,670.3449313,671.9016687,,673.9627075,0.691317677,673.2713898,674.6540252
41300,,675.2902,0.807415991,674.482784,676.097616,,670.6249,0.788721305,669.8361787,671.4136213,,674.2592773,0.695534766,673.5637426,674.9548121
41400,,674.8327,0.80651826,674.0261817,675.6392183,,671.0957,0.782067164,670.3136328,671.8777672,,674.0131836,0.700800776,673.3123828,674.7139844
41500,,674.9563,0.817571742,674.1387283,675.7738717,,670.8165,0.789520038,670.02698,671.60602,,674.3187866,0.689650714,673.6291359,675.0084373
41600,,674.9106,0.816495317,674.0941047,675.7270953,,670.5925,0.796230097,669.7962699,671.3887301,,674.4157104,0.684803724,673.7309067,675.1005142
41700,,675.4895,0.794999639,674.6945004,676.2844996,,671.1201,0.794540177,670.3255598,671.9146402,,674.4588623,0.689142644,673.7697197,675.1480049
41800,,675.4166,0.793722409,674.6228776,676.2103224,,670.8682,0.795839828,670.0723602,671.6640398,,674.2785034,0.682751298,673.5957521,674.9612547
41900,,675.275,0.791104382,674.4838956,676.0661044,,670.4012,0.797184682,669.6040153,671.1983847,,674.5494995,0.680196762,673.8693027,675.2296963
42000,,675.1206,0.80359719,674.3170028,675.9241972,,671.1696,0.793609243,670.3759908,671.9632092,,674.6709595,0.692250669,673.9787088,675.3632101
42100,,675.6305,0.788732907,674.8417671,676.4192329,,671.5534,0.776108637,670.7772914,672.3295086,,674.5089111,0.685996294,673.8229148,675.1949074
42200,,675.4236,0.783368047,674.640232,676.206968,,671.8111,0.769217675,671.0418823,672.5803177,,674.5783081,0.680537999,673.8977701,675.2588461
42300,,675.265,0.793398991,674.471601,676.058399,,670.8795,0.794702952,670.084797,671.674203,,674.7973022,0.682252228,674.11505,675.4795545
42400,,675.1403,0.757215527,674.3830845,675.8975155,,670.7323,0.796745898,669.9355541,671.5290459,,674.9726563,0.6781739,674.2944824,675.6508301
42500,,675.6517,0.773861508,674.8778385,676.4255615,,671.1667,0.802963302,670.3637367,671.9696633,,674.0935669,0.702340305,673.3912266,674.7959072
42600,,675.5141,0.775353314,674.7387467,676.2894533,,670.2513,0.814197452,669.4371025,671.0654975,,674.2738647,0.690137208,673.5837275,674.964002
42700,,675.9835,0.781825768,675.2016742,676.7653258,,670.5197,0.79420882,669.7254912,671.3139088,,674.4779053,0.685468018,673.7924373,675.1633733
42800,,675.275,0.793600518,674.4813995,676.0686005,,671.2397,0.794263076,670.4454369,672.0339631,,674.2301636,0.691624701,673.5385389,674.9217883
42900,,675.8537,0.785897766,675.0678022,676.6395978,,671.4101,0.782565064,670.6275349,672.1926651,,674.7088623,0.672944963,674.0359173,675.3818073
43000,,675.8596,0.783787948,675.0758121,676.6433879,,672.0178,0.760895363,671.2569046,672.7786954,,674.1895752,0.690776765,673.4987984,674.880352
43100,,674.8698,0.831118278,674.0386817,675.7009183,,672.3066,0.750869011,671.555731,673.057469,,674.1588745,0.691985011,673.4668895,674.8508595
43200,,674.9765,0.837525109,674.1389749,675.8140251,,671.5134,0.764755449,670.7486446,672.2781554,,674.2409668,0.682364643,673.5586022,674.9233314
43300,,675.644,0.815475121,674.8285249,676.4594751,,671.9588,0.753128397,671.2056716,672.7119284,,674.3418579,0.693353295,673.6485046,675.0352112
43400,,674.8493,0.830672863,674.0186271,675.6799729,,672.1734,0.760629952,671.41277,672.93403,,674.5424805,0.673027694,673.8694528,675.2155082
43500,,675.0153,0.815891954,674.199408,675.831192,,671.7939,0.765915956,671.027984,672.559816,,674.9782715,0.672369003,674.3059025,675.6506405
43600,,675.2969,0.804263656,674.4926363,676.1011637,,671.7633,0.754884471,671.0084155,672.5181845,,674.8464966,0.684637606,674.161859,675.5311342
43700,,675.6641,0.778955311,674.8851447,676.4430553,,672.3619,0.753534537,671.6083655,673.1154345,,674.7844849,0.689030349,674.0954545,675.4735152
43800,,675.5977,0.75207039,674.8456296,676.3497704,,672.0491,0.763937122,671.2851629,672.8130371,,674.7099609,0.683349311,674.0266116,675.3933102
43900,,675.0131,0.748029864,674.2650701,675.7611299,,672.381,0.750098003,671.630902,673.131098,,674.670166,0.682114363,673.9880517,675.3522804
44000,,675.4208,0.75094748,674.6698525,676.1717475,,671.8213,0.766217393,671.0550826,672.5875174,,674.6669922,0.691464901,673.9755273,675.3584571
44100,,675.4434,0.774778802,674.6686212,676.2181788,,672.0256,0.75463578,671.2709642,672.7802358,,674.5797119,0.692400992,673.8873109,675.2721129
44200,,675.6069,0.776778147,674.8301219,676.3836781,,672.4975,0.751682695,671.7458173,673.2491827,,674.8746948,0.677074313,674.1976205,675.5517691
44300,,675.2146,0.779032462,674.4355675,675.9936325,,672.1078,0.762777038,671.345023,672.870577,,674.7871704,0.676978409,674.110192,675.4641488
44400,,675.5028,0.786144068,674.7166559,676.2889441,,671.6957,0.762510921,670.9331891,672.4582109,,674.7027588,0.676308811,674.02645,675.3790676
44500,,675.5291,0.769679023,674.759421,676.298779,,671.8608,0.761450159,671.0993498,672.6222502,,675.1567993,0.671759129,674.4850402,675.8285584
44600,,675.7796,0.798314671,674.9812853,676.5779147,,672.2393,0.769841182,671.4694588,673.0091412,,674.6660767,0.682636201,673.9834405,675.3487129
44700,,675.3479,0.783726365,674.5641736,676.1316264,,672.5382,0.751756583,671.7864434,673.2899566,,674.909668,0.685124576,674.2245434,675.5947925
44800,,674.8416,0.776184739,674.0654153,675.6177847,,672.0955,0.763812459,671.3316875,672.8593125,,674.5918579,0.678327024,673.9135309,675.2701849
44900,,675.7127,0.75311238,674.9595876,676.4658124,,672.1975,0.752560997,671.444939,672.950061,,675.282959,0.67126888,674.6116901,675.9542279
45000,,675.6009,0.75326523,674.8476348,676.3541652,,672.7856,0.746331697,672.0392683,673.5319317,,674.8609619,0.683221757,674.1777402,675.5441837
45100,,675.539,0.753601199,674.7853988,676.2926012,,672.368,0.767432523,671.6005675,673.1354325,,675.1206665,0.681925058,674.4387414,675.8025916
45200,,675.6102,0.746127467,674.8640725,676.3563275,,672.5002,0.767343696,671.7328563,673.2675437,,674.4915771,0.690814853,673.8007623,675.182392
45300,,675.3379,0.757863488,674.5800365,676.0957635,,671.9029,0.771435949,671.1314641,672.6743359,,674.5606079,0.688620329,673.8719876,675.2492282
45400,,675.9061,0.761555749,675.1445443,676.6676557,,672.5951,0.756131805,671.8389682,673.3512318,,674.9365845,0.688202262,674.2483822,675.6247867
45500,,675.7061,0.759759358,674.9463406,676.4658594,,672.186,0.757165464,671.4288345,672.9431655,,675.0947876,0.690122247,674.4046654,675.7849098
45600,,675.8104,0.739656841,675.0707432,676.5500568,,672.3047,0.763722018,671.540978,673.068422,,674.623291,0.694866717,673.9284243,675.3181577
45700,,676.0589,0.744933182,675.3139668,676.8038332,,672.5892,0.752955596,671.8362444,673.3421556,,674.4563599,0.685496986,673.7708629,675.1418568
45800,,676.0698,0.750542693,675.3192573,676.8203427,,671.7264,0.75878123,670.9676188,672.4851812,,674.9191895,0.67319262,674.2459968,675.5923821
45900,,675.9923,0.744517907,675.2477821,676.7368179,,672.2256,0.758386647,671.4672134,672.9839866,,674.6621094,0.68732512,673.9747843,675.3494345
46000,,675.4283,0.76407543,674.6642246,676.1923754,,672.924,0.747018906,672.1769811,673.6710189,,675.1398926,0.672947943,674.4669446,675.8128405
46100,,675.7653,0.744624612,675.0206754,676.5099246,,672.5938,0.74825766,671.8455423,673.3420577,,675.4213867,0.669184327,674.7522024,676.090571
46200,,675.3001,0.730735632,674.5693644,676.0308356,,672.7419,0.745193628,671.9967064,673.4870936,,674.803894,0.684461653,674.1194324,675.4883557
46300,,675.5286,0.717224419,674.8113756,676.2458244,,671.9488,0.76250016,671.1862998,672.7113002,,674.9643555,0.683056533,674.2812989,675.647412
46400,,675.0453,0.733764184,674.3115358,675.7790642,,672.0243,0.766168418,671.2581316,672.7904684,,674.8961792,0.680232763,674.2159464,675.576412
46500,,675.3397,0.73991421,674.5997858,676.0796142,,672.0204,0.7465949,671.2738051,672.7669949,,675.0480957,0.671478748,674.376617,675.7195745
46600,,675.4696,0.738438449,674.7311616,676.2080384,,672.1559,0.759282019,671.396618,672.915182,,674.5042725,0.681421936,673.8228505,675.1856944
46700,,675.2985,0.752176628,674.5463234,676.0506766,,672.6897,0.756780322,671.9329197,673.4464803,,675.0407104,0.677371562,674.3633389,675.718082
46800,,675.802,0.726456268,675.0755437,676.5284563,,672.5179,0.764243616,671.7536564,673.2821436,,675.0612793,0.679842412,674.3814369,675.7411217
46900,,675.5224,0.745398042,674.777002,676.267798,,671.9305,0.780612655,671.1498873,672.7111127,,675.0979004,0.668142617,674.4297578,675.766043
47000,,675.0378,0.769697832,674.2681022,675.8074978,,671.434,0.791920175,670.6420798,672.2259202,,674.68396,0.674594998,674.009365,675.358555
47100,,675.67,0.773932235,674.8960678,676.4439322,,671.8798,0.790707466,671.0890925,672.6705075,,675.0385132,0.683422446,674.3550907,675.7219356
47200,,675.7603,0.791856718,674.9684433,676.5521567,,671.5135,0.789194839,670.7243052,672.3026948,,674.9638062,0.686776936,674.2770292,675.6505831
47300,,675.6694,0.793942691,674.8754573,676.4633427,,671.2043,0.81174078,670.3925592,672.0160408,,675.0939941,0.679161966,674.4148322,675.7731561
47400,,675.5158,0.777880688,674.7379193,676.2936807,,670.6085,0.8200822,669.7884178,671.4285822,,674.5189819,0.692921817,673.8260601,675.2119038
47500,,676.0432,0.773616891,675.2695831,676.8168169,,670.7422,0.824725982,669.917474,671.566926,,674.8499756,0.683339477,674.1666361,675.5333151
47600,,675.9307,0.773805711,675.1568943,676.7045057,,670.7114,0.824550728,669.8868493,671.5359507,,674.8701782,0.677027285,674.1931509,675.5472055
47700,,675.8648,0.770670016,675.09413,676.63547,,670.2282,0.812724752,669.4154752,671.0409248,,674.7879028,0.675829887,674.1120729,675.4637327
47800,,675.6598,0.766546749,674.8932533,676.4263467,,670.8249,0.816815344,670.0080847,671.6417153,,674.461853,0.679938316,673.7819147,675.1417913
47900,,675.2854,0.770236824,674.5151632,676.0556368,,670.011,0.831653163,669.1793468,670.8426532,,675.4162598,0.661512434,674.7547473,676.0777722
48000,,675.5699,0.756577542,674.8133225,676.3264775,,670.8408,0.82081071,670.0199893,671.6616107,,674.5979004,0.681144476,673.9167559,675.2790449
48100,,675.6751,0.750194237,674.9249058,676.4252942,,670.7051,0.814549088,669.8905509,671.5196491,,675.1886597,0.66697973,674.5216799,675.8556394
48200,,676.0477,0.74426616,675.3034338,676.7919662,,671.2196,0.802044257,670.4175557,672.0216443,,674.9038696,0.669351935,674.2345177,675.5732216
48300,,675.8463,0.754926504,675.0913735,676.6012265,,671.364,0.808593145,670.5554069,672.1725931,,674.9198608,0.677539647,674.2423212,675.5974005
48400,,675.8824,0.75274148,675.1296585,676.6351415,,672.3945,0.784790989,671.609709,673.179291,,674.8225098,0.685167134,674.1373426,675.5076769
48500,,675.8992,0.754410072,675.1447899,676.6536101,,672.0172,0.775465676,671.2417343,672.7926657,,675.0258789,0.681821108,674.3440578,675.7077
48600,,675.9539,0.756480172,675.1974198,676.7103802,,672.4658,0.780872213,671.6849278,673.2466722,,674.9068604,0.682272375,674.224588,675.5891327
48700,,675.4414,0.752138223,674.6892618,676.1935382,,671.0523,0.814416091,670.2378839,671.8667161,,674.9934692,0.675491095,674.3179781,675.6689603
48800,,675.7571,0.754897585,675.0022024,676.5119976,,671.3348,0.799457469,670.5353425,672.1342575,,674.9724731,0.680000305,674.2924728,675.6524734
48900,,675.8097,0.752881204,675.0568188,676.5625812,,672.1678,0.788344605,671.3794554,672.9561446,,675.3526611,0.675033033,674.6776281,676.0276942
49000,,675.6405,0.777093713,674.8634063,676.4175937,,671.6039,0.79138284,670.8125172,672.3952828,,674.5971069,0.684417367,673.9126896,675.2815243
49100,,675.5541,0.803152083,674.7509479,676.3572521,,671.7178,0.783541656,670.9342583,672.5013417,,675.4873657,0.66175127,674.8256145,676.149117
49200,,675.5637,0.810215278,674.7534847,676.3739153,,672.4276,0.768734409,671.6588656,673.1963344,,674.696167,0.680025399,674.0161416,675.3761924
49300,,674.8715,0.845650598,674.0258494,675.7171506,,671.8434,0.790067634,671.0533324,672.6334676,,675.6151123,0.666901886,674.9482104,676.2820142
49400,,674.7607,0.859715374,673.9009846,675.6204154,,672.1038,0.776301603,671.3274984,672.8801016,,675.3581543,0.678423882,674.6797304,676.0365782
49500,,674.3977,0.861970308,673.5357297,675.2596703,,672.7013,0.765968066,671.9353319,673.4672681,,675.1716919,0.668824613,674.5028673,675.8405165
49600,,674.4769,0.857536152,673.6193638,675.3344362,,672.9825,0.771066162,672.2114338,673.7535662,,674.657959,0.684716284,673.9732427,675.3426753
49700,,674.526,0.861033345,673.6649667,675.3870333,,672.1163,0.784911303,671.3313887,672.9012113,,675.0911865,0.675630689,674.4155558,675.7668172
49800,,674.9056,0.840146341,674.0654537,675.7457463,,672.2237,0.795434114,671.4282659,673.0191341,,675.489502,0.670289338,674.8192126,676.1597913
49900,,674.9983,0.845192723,674.1531073,675.8434927,,671.8764,0.788800971,671.087599,672.665201,,675.5147095,0.662781596,674.8519279,676.1774911
50000,,674.9865,0.85665961,674.1298404,675.8431596,,671.7151,0.787452091,670.9276479,672.5025521,,675.7791748,0.663170159,675.1160046,676.442345
50100,,675.0666,0.848753842,674.2178462,675.9153538,,671.9026,0.792816767,671.1097832,672.6954168,,674.8123779,0.68664068,674.1257372,675.4990186
50200,,674.6379,0.848683302,673.7892167,675.4865833,,671.5982,0.795629994,670.80257,672.39383,,675.0476074,0.675728738,674.3718787,675.7233362
50300,,675.5991,0.829828876,674.7692711,676.4289289,,671.1164,0.823170085,670.2932299,671.9395701,,675.1306763,0.677807331,674.4528689,675.8084836
50400,,674.5319,0.844164836,673.6877352,675.3760648,,671.7064,0.799649288,670.9067507,672.5060493,,675.0263062,0.670698583,674.3556076,675.6970047
50500,,674.6645,0.837820846,673.8266792,675.5023208,,671.0434,0.805170782,670.2382292,671.8485708,,675.3231812,0.67293644,674.6502447,675.9961176
50600,,675.187,0.830932234,674.3560678,676.0179322,,671.5076,0.810324975,670.697275,672.317925,,675.2085571,0.67725575,674.5313014,675.8858129
50700,,674.4751,0.856869679,673.6182303,675.3319697,,671.3711,0.807115196,670.5639848,672.1782152,,675.3880005,0.65933764,674.7286628,676.0473381
50800,,675.5222,0.836919181,674.6852808,676.3591192,,670.99,0.808095088,670.1819049,671.7980951,,674.9733887,0.682016671,674.291372,675.6554053
50900,,675.4889,0.826502999,674.662397,676.315403,,671.8699,0.800583454,671.0693165,672.6704835,,675.0316772,0.679290533,674.3523867,675.7109678
51000,,675.4647,0.81687447,674.6478255,676.2815745,,671.8076,0.785282656,671.0223173,672.5928827,,675.3380737,0.666354716,674.671719,676.0044284
51100,,675.2364,0.830575015,674.405825,676.066975,,671.13,0.799085227,670.3309148,671.9290852,,675.65448,0.670515358,674.9839646,676.3249953
51200,,675.2719,0.823502145,674.4483979,676.0954021,,671.9614,0.793645742,671.1677543,672.7550457,,674.9544678,0.676627934,674.2778398,675.6310957
51300,,675.5431,0.830343381,674.7127566,676.3734434,,671.3863,0.801667381,670.5846326,672.1879674,,674.8812866,0.677871287,674.2034153,675.5591579
51400,,675.5905,0.82784163,674.7626584,676.4183416,,671.3661,0.806567954,670.559532,672.172668,,675.6069946,0.667777002,674.9392176,676.2747716
51500,,675.6036,0.818133109,674.7854669,676.4217331,,671.4391,0.802772883,670.6363271,672.2418729,,676.0518799,0.661116302,675.3907636,676.7129962
51600,,676.1766,0.813837447,675.3627626,676.9904374,,671.3194,0.797449661,670.5219503,672.1168497,,675.2171631,0.670455575,674.5467075,675.8876187
51700,,675.0255,0.8379951,674.1875049,675.8634951,,671.9578,0.787989768,671.1698102,672.7457898,,675.055481,0.676292479,674.3791885,675.7317734
51800,,675.0632,0.855177176,674.2080228,675.9183772,,672.142,0.786258915,671.3557411,672.9282589,,675.4580078,0.673072755,674.7849351,676.1310806
51900,,674.5631,0.860588431,673.7025116,675.4236884,,671.7179,0.800970222,670.9169298,672.5188702,,675.0870972,0.677657306,674.4094399,675.7647545
52000,,675.196,0.834868208,674.3611318,676.0308682,,671.4905,0.798026535,670.6924735,672.2885265,,675.3388062,0.669434071,674.6693721,676.0082402
52100,,675.1311,0.823513406,674.3075866,675.9546134,,672.0167,0.808624553,671.2080754,672.8253246,,675.5806885,0.664527357,674.9161611,676.2452158
52200,,675.8301,0.825617833,675.0044822,676.6557178,,672.3119,0.780604895,671.5312951,673.0925049,,675.3414917,0.666594148,674.6748976,676.0080858
52300,,675.4221,0.817400139,674.6046999,676.2395001,,672.2862,0.783705793,671.5024942,673.0699058,,674.8395996,0.68173784,674.1578618,675.5213374
52400,,675.3071,0.829243441,674.4778566,676.1363434,,671.9367,0.790983509,671.1457165,672.7276835,,675.5578003,0.672727823,674.8850725,676.2305281
52500,,675.5536,0.841290764,674.7123092,676.3948908,,672.0228,0.799607731,671.2231923,672.8224077,,675.5402832,0.659701645,674.8805816,676.1999848
52600,,675.0603,0.83449199,674.225808,675.894792,,672.1518,0.781001639,671.3707984,672.9328016,,675.3844604,0.676775634,674.7076848,676.0612361
52700,,675.1238,0.83379798,674.290002,675.957598,,672.359,0.781756181,671.5772438,673.1407562,,675.0965576,0.671935558,674.4246221,675.7684932
52800,,675.4333,0.823630052,674.6096699,676.2569301,,672.3446,0.779721546,671.5648785,673.1243215,,675.4064941,0.660607874,674.7458863,676.067102
52900,,675.8898,0.817273736,675.0725263,676.7070737,,672.3017,0.789191247,671.5125088,673.0908912,,675.4735718,0.66709429,674.8064775,676.1406661
53000,,675.5751,0.810546297,674.7645537,676.3856463,,672.4061,0.784737832,671.6213622,673.1908378,,675.3740845,0.677745938,674.6963385,676.0518304
53100,,675.646,0.801135196,674.8448648,676.4471352,,672.2881,0.784399025,671.503701,673.072499,,674.991394,0.674012661,674.3173814,675.6654067
53200,,675.8235,0.802587164,675.0209128,676.6260872,,672.6318,0.779916214,671.8518838,673.4117162,,675.0968628,0.675060332,674.4218025,675.7719231
53300,,675.3184,0.82340422,674.4949958,676.1418042,,672.0449,0.799506944,671.2453931,672.8444069,,676.1101074,0.657283425,675.452824,676.7673908
53400,,675.6966,0.827212872,674.8693871,676.5238129,,672.6754,0.784011144,671.8913889,673.4594111,,676.222168,0.645686626,675.5764813,676.8678546
53500,,675.6638,0.81224355,674.8515565,676.4760435,,672.3789,0.776913312,671.6019867,673.1558133,,674.9146118,0.676578939,674.2380329,675.5911908
53600,,675.2544,0.821311006,674.433089,676.075711,,672.7495,0.767508539,671.9819915,673.5170085,,675.6184692,0.674119532,674.9443497,676.2925888
53700,,675.276,0.832973003,674.443027,676.108973,,672.7007,0.770482565,671.9302174,673.4711826,,675.6140747,0.670153975,674.9439207,676.2842287
53800,,675.6426,0.834999502,674.8076005,676.4775995,,672.1352,0.771938932,671.3632611,672.9071389,,675.6170044,0.667082906,674.9499215,676.2840873
53900,,675.2861,0.829794265,674.4563057,676.1158943,,672.8563,0.773178606,672.0831214,673.6294786,,675.4223633,0.667133093,674.7552302,676.0894964
54000,,675.4919,0.832728199,674.6591718,676.3246282,,672.6174,0.783765898,671.8336341,673.4011659,,675.7354126,0.658790171,675.0766224,676.3942028
54100,,675.7911,0.830691431,674.9604086,676.6217914,,671.6075,0.791471764,670.8160282,672.3989718,,675.0376587,0.674228787,674.3634299,675.7118875
54200,,674.7435,0.848416043,673.895084,675.591916,,671.9564,0.787869076,671.1685309,672.7442691,,675.5774536,0.667129993,674.9103236,676.2445836
54300,,675.1988,0.844860271,674.3539397,676.0436603,,672.9304,0.777521686,672.1528783,673.7079217,,675.4403687,0.677656651,674.762712,676.1180253
54400,,675.4532,0.836991792,674.6162082,676.2901918,,672.2084,0.789585675,671.4188143,672.9979857,,675.3462524,0.678887904,674.6673645,676.0251403
54500,,675.4787,0.841028613,674.6376714,676.3197286,,672.4025,0.785293523,671.6172065,673.1877935,,675.1623535,0.683419645,674.4789339,675.8457732
54600,,675.8538,0.810113467,675.0436865,676.6639135,,672.7921,0.779639228,672.0124608,673.5717392,,675.0834961,0.684492767,674.3990033,675.7679889
54700,,675.5269,0.817821569,674.7090784,676.3447216,,672.4434,0.779788861,671.6636111,673.2231889,,676.0986938,0.664374113,675.4343197,676.763068
54800,,675.1507,0.838592532,674.3121075,675.9892925,,672.7502,0.786032098,671.9641679,673.5362321,,675.5474854,0.661982775,674.8855026,676.2094681
54900,,673.9204,0.872277607,673.0481224,674.7926776,,672.5363,0.778569865,671.7577301,673.3148699,,675.390686,0.662066758,674.7286193,676.0527528
55000,,675.2436,0.842404436,674.4011956,676.0860044,,672.6555,0.773607918,671.8818921,673.4291079,,675.4082642,0.665760279,674.7425039,676.0740244
55100,,674.3928,0.873509965,673.51929,675.26631,,672.605,0.774494892,671.8305051,673.3794949,,675.5444946,0.667794883,674.8766997,676.2122895
55200,,675.0708,0.851424428,674.2193756,675.9222244,,672.8639,0.762652929,672.1012471,673.6265529,,675.5578003,0.666508138,674.8912922,676.2243084
55300,,674.6503,0.867999061,673.7823009,675.5182991,,673.0146,0.769743202,672.2448568,673.7843432,,675.5571899,0.670199096,674.8869908,676.227389
55400,,674.3909,0.866218594,673.5246814,675.2571186,,672.969,0.766840507,672.2021595,673.7358405,,675.2185669,0.679840744,674.5387262,675.8984076
55500,,674.6884,0.861756951,673.826643,675.550157,,673.0275,0.760189373,672.2673106,673.7876894,,675.5523071,0.659403265,674.8929039,676.2117104
55600,,673.9158,0.876037799,673.0397622,674.7918378,,672.7702,0.755990114,672.0142099,673.5261901,,675.2769775,0.67822814,674.5987494,675.9552057
55700,,674.6295,0.856029055,673.7734709,675.4855291,,673.5341,0.756802348,672.7772977,674.2909023,,675.2600708,0.678800583,674.5812702,675.9388714
55800,,675.2031,0.832341856,674.3707581,676.0354419,,672.8001,0.769823292,672.0302767,673.5699233,,675.4848633,0.664601147,674.8202621,676.1494644
55900,,675.7695,0.821515822,674.9479842,676.5910158,,672.4508,0.76840846,671.6823915,673.2192085,,675.5795898,0.664328933,674.9152609,676.2439188
56000,,675.7688,0.81286507,674.9559349,676.5816651,,673.0118,0.761529066,672.2502709,673.7733291,,675.5324097,0.682096541,674.8503131,676.2145062
56100,,675.8162,0.80096844,675.0152316,676.6171684,,673.5755,0.753497525,672.8220025,674.3289975,,675.5250854,0.664283335,674.8608021,676.1893688
56200,,676.0392,0.796928432,675.2422716,676.8361284,,673.3208,0.766007761,672.5547922,674.0868078,,675.3927002,0.672476292,674.7202239,676.0651765
56300,,675.8492,0.81979724,675.0294028,676.6689972,,672.6861,0.768954144,671.9171459,673.4550541,,675.6826782,0.665621698,675.0170565,676.3482999
56400,,675.6768,0.827917294,674.8488827,676.5047173,,673.0374,0.761066125,672.2763339,673.7984661,,675.5797729,0.651854038,674.9279189,676.231627
56500,,675.2363,0.840057122,674.3962429,676.0763571,,673.2043,0.755443922,672.4488561,673.9597439,,675.6085815,0.662280738,674.9463008,676.2708623
56600,,675.693,0.828460968,674.864539,676.521461,,672.9661,0.761712398,672.2043876,673.7278124,,675.3894043,0.677073121,674.7123312,676.0664774
56700,,675.7274,0.809578246,674.9178218,676.5369782,,672.7665,0.760021624,672.0064784,673.5265216,,675.381958,0.66849035,674.7134677,676.0504484
56800,,676.2747,0.804561676,675.4701383,677.0792617,,672.8003,0.772485779,672.0278142,673.5727858,,675.8321533,0.661875188,675.1702781,676.4940285
56900,,675.4099,0.818040695,674.5918593,676.2279407,,673.2405,0.772152396,672.4683476,674.0126524,,675.5021973,0.669861138,674.8323361,676.1720584
57000,,676.217,0.810288426,675.4067116,677.0272884,,672.9107,0.769930978,672.140769,673.680631,,675.9182129,0.663075328,675.2551376,676.5812882
57100,,675.6924,0.818718432,674.8736816,676.5111184,,672.2796,0.793691205,671.4859088,673.0732912,,675.6983643,0.664329767,675.0340345,676.362694
57200,,674.9374,0.830539036,674.106861,675.767939,,672.5961,0.78483738,671.8112626,673.3809374,,675.7558594,0.662031353,675.093828,676.4178907
57300,,676.0618,0.820195981,675.241604,676.881996,,672.1192,0.796541398,671.3226586,672.9157414,,675.9859619,0.661165118,675.3247968,676.647127
57400,,675.4486,0.853416887,674.5951831,676.3020169,,671.8617,0.805471997,671.056228,672.667172,,675.963562,0.655601799,675.3079602,676.6191638
57500,,675.3634,0.85497228,674.5084277,676.2183723,,671.6651,0.817416548,670.8476835,672.4825165,,675.4710693,0.663970172,674.8070992,676.1350395
57600,,674.4878,0.856478475,673.6313215,675.3442785,,671.9803,0.800711191,671.1795888,672.7810112,,676.0108032,0.652481198,675.358322,676.6632844
57700,,675.1814,0.85751743,674.3238826,676.0389174,,671.7345,0.803776899,670.9307231,672.5382769,,675.7334595,0.661928177,675.0715313,676.3953876
57800,,675.0258,0.85403075,674.1717692,675.8798308,,671.7861,0.788087114,670.9980129,672.5741871,,675.7799072,0.667101502,675.1128057,676.4470087
57900,,674.971,0.857122802,674.1138772,675.8281228,,672.0166,0.807028892,671.2095711,672.8236289,,675.1425781,0.674362779,674.4682153,675.8169409
58000,,675.1591,0.832235674,674.3268643,675.9913357,,672.067,0.804276103,671.2627239,672.8712761,,675.6679688,0.656194627,675.0117741,676.3241634
58100,,675.8257,0.825957334,674.9997427,676.6516573,,672.2974,0.799225793,671.4981742,673.0966258,,675.3067627,0.672741592,674.6340211,675.9795043
58200,,675.3007,0.834759707,674.4659403,676.1354597,,672.3595,0.800732972,671.558767,673.160233,,675.8464966,0.666734993,675.1797616,676.5132316
58300,,676.0171,0.80241282,675.2146872,676.8195128,,672.3436,0.785950658,671.5576493,673.1295507,,675.6174927,0.653951645,674.963541,676.2714443
58400,,676.0766,0.808670076,675.2679299,676.8852701,,672.6472,0.787255315,671.8599447,673.4344553,,675.3274536,0.668653965,674.6587996,675.9961076
58500,,676.8189,0.781158246,676.0377418,677.6000582,,672.8066,0.780374739,672.0262253,673.5869747,,675.5429077,0.664013624,674.8788941,676.2069213
58600,,676.2426,0.774704666,675.4678953,677.0173047,,672.1433,0.804201758,671.3390982,672.9475018,,675.4407959,0.661908388,674.7788875,676.1027043
58700,,675.9979,0.799667259,675.1982327,676.7975673,,672.0735,0.785078028,671.288422,672.858578,,675.4981689,0.668752789,674.8294162,676.1669217
58800,,676.1253,0.799427199,675.3258728,676.9247272,,672.696,0.794884442,671.9011156,673.4908844,,675.8485107,0.661056638,675.1874541,676.5095674
58900,,675.9893,0.821784374,675.1675156,676.8110844,,671.6827,0.808180153,670.8745198,672.4908802,,676.2706909,0.648738921,675.621952,676.9194298
59000,,675.7504,0.825851875,674.9245481,676.5762519,,671.9214,0.802775913,671.1186241,672.7241759,,675.2094116,0.670908153,674.5385035,675.8803198
59100,,675.8346,0.828198552,675.0064014,676.6627986,,671.8481,0.811024705,671.0370753,672.6591247,,675.7069092,0.65395546,675.0529537,676.3608646
59200,,675.2782,0.841563836,674.4366362,676.1197638,,671.9523,0.821680504,671.1306195,672.7739805,,675.75,0.655747294,675.0942527,676.4057473
59300,,675.3972,0.843909725,674.5532903,676.2411097,,671.6924,0.808960056,670.8834399,672.5013601,,675.8092651,0.662307799,675.1469573,676.4715729
59400,,675.7417,0.828012797,674.9136872,676.5697128,,670.6293,0.839171248,669.7901288,671.4684712,,675.7733765,0.656021237,675.1173552,676.4293977
59500,,675.1171,0.840084512,674.2770155,675.9571845,,671.6048,0.819192054,670.7856079,672.4239921,,675.795105,0.663368046,675.1317369,676.458473
59600,,675.553,0.847682562,674.7053174,676.4006826,,671.7455,0.818120234,670.9273798,672.5636202,,675.4735718,0.670613527,674.8029583,676.1441853
59700,,674.4808,0.861922983,673.618877,675.342723,,671.7288,0.825503742,670.9032963,672.5543037,,675.6071777,0.666515112,674.9406626,676.2736928
59800,,675.0547,0.86238875,674.1923113,675.9170887,,671.2208,0.83030201,670.390498,672.051102,,675.6011963,0.674981177,674.9262151,676.2761775
59900,,675.0554,0.861243713,674.1941563,675.9166437,,671.4396,0.825231944,670.6143681,672.2648319,,675.5979614,0.665214837,674.9327466,676.2631763
60000,,675.2197,0.856533339,674.3631667,676.0762333,,672.1364,0.817542676,671.3188573,672.9539427,,675.4765015,0.667615354,674.8088861,676.1441168
60100,,675.054,0.85061317,674.2033868,675.9046132,,671.345,0.831914645,670.5130854,672.1769146,,675.5460815,0.664607584,674.881474,676.2106891
60200,,675.3046,0.828370368,674.4762296,676.1329704,,672.0342,0.814278603,671.2199214,672.8484786,,675.7210083,0.669946253,675.051062,676.3909546
60300,,676.0075,0.819866462,675.1876335,676.8273665,,671.0519,0.832096166,670.2198038,671.8839962,,675.6430054,0.676499784,674.9665056,676.3195052
60400,,675.6426,0.825903945,674.8166961,676.4685039,,671.9949,0.810701195,671.1841988,672.8056012,,675.8999634,0.657244265,675.2427191,676.5572076
60500,,675.9924,0.812593738,675.1798063,676.8049937,,671.7955,0.818652876,670.9768471,672.6141529,,675.6438599,0.66513747,674.9787224,676.3089973
60600,,675.8553,0.819270143,675.0360299,676.6745701,,672.5191,0.802234866,671.7168651,673.3213349,,675.800354,0.662666857,675.1376871,676.4630209
60700,,675.4415,0.808957264,674.6325427,676.2504573,,672.543,0.794641795,671.7483582,673.3376418,,676.1929932,0.662760615,675.5302325,676.8557538
60800,,676.9723,0.780728324,676.1915717,677.7530283,,672.1385,0.79794876,671.3405512,672.9364488,,675.4542847,0.680116475,674.7741682,676.1344011
60900,,676.3801,0.782909422,675.5971906,677.1630094,,672.7036,0.787357678,671.9162423,673.4909577,,675.6099854,0.665628612,674.9443567,676.275614
61000,,676.0844,0.779889339,675.3045107,676.8642893,,672.9174,0.79309196,672.124308,673.710492,,675.649353,0.662406921,674.9869461,676.3117599
61100,,676.1398,0.787830553,675.3519694,676.9276306,,672.3568,0.790702572,671.5660974,673.1475026,,675.7929688,0.659570336,675.1333984,676.4525391
61200,,676.8941,0.768141522,676.1259585,677.6622415,,673.0101,0.792790596,672.2173094,673.8028906,,675.3104858,0.67441988,674.636066,675.9849057
61300,,676.0605,0.798043724,675.2624563,676.8585437,,673.1057,0.767277656,672.3384223,673.8729777,,675.7688599,0.671142697,675.0977172,676.4400026
61400,,676.3401,0.789358174,675.5507418,677.1294582,,673.2616,0.780473818,672.4811262,674.0420738,,675.7180786,0.663301229,675.0547774,676.3813798
61500,,676.3802,0.794856743,675.5853433,677.1750567,,673.192,0.777671667,672.4143283,673.9696717,,675.4556885,0.668997586,674.7866909,676.1246861
61600,,675.6124,0.839753752,674.7726462,676.4521538,,673.6606,0.753935464,672.9066645,674.4145355,,675.0855103,0.676909268,674.408601,675.7624195
61700,,675.3682,0.829342233,674.5388578,676.1975422,,672.8913,0.77525309,672.1160469,673.6665531,,675.7241821,0.659092903,675.0650892,676.383275
61800,,676.0362,0.813742531,675.2224575,676.8499425,,673.0393,0.766977749,672.2723223,673.8062777,,675.3695068,0.674031317,674.6954755,676.0435382
61900,,675.9023,0.817485252,675.0848147,676.7197853,,673.539,0.767194403,672.7718056,674.3061944,,675.8341064,0.659125805,675.1749806,676.4932323
62000,,676.0885,0.815453469,675.2730465,676.9039535,,672.8563,0.784923175,672.0713768,673.6412232,,675.6802979,0.666425228,675.0138726,676.3467231
62100,,675.6882,0.822826295,674.8653737,676.5110263,,672.8273,0.793510385,672.0337896,673.6208104,,675.6708984,0.670864403,675.000034,676.3417628
62200,,675.7047,0.825938036,674.878762,676.530638,,672.5668,0.790810713,671.7759893,673.3576107,,675.399292,0.673671305,674.7256207,676.0729633
62300,,675.3276,0.832739575,674.4948604,676.1603396,,672.9922,0.779442975,672.212757,673.771643,,675.6904907,0.665222049,675.0252687,676.3557128
62400,,676.378,0.794891011,675.583109,677.172891,,672.7662,0.797350911,671.9688491,673.5635509,,675.8477783,0.660605848,675.1871725,676.5083842
62500,,676.3184,0.800741661,675.5176583,677.1191417,,673.1595,0.785923512,672.3735765,673.9454235,,675.6712646,0.669113576,675.0021511,676.3403782
62600,,676.1717,0.798433317,675.3732667,676.9701333,,672.5763,0.80288049,671.7734195,673.3791805,,676.0432739,0.661650419,675.3816235,676.7049243
62700,,675.6904,0.830516443,674.8598836,676.5209164,,672.3697,0.797335295,671.5723647,673.1670353,,675.7877808,0.666933954,675.1208468,676.4547147
62800,,676.195,0.821623205,675.3733768,677.0166232,,673.1248,0.789490357,672.3353096,673.9142904,,675.8601074,0.667659402,675.192448,676.5277668
62900,,675.6195,0.830328502,674.7891715,676.4498285,,672.9966,0.787075717,672.2095243,673.7836757,,675.2565918,0.681761801,674.57483,675.9383536
63000,,675.7404,0.830908738,674.9094913,676.5713087,,673.5184,0.770678432,672.7477216,674.2890784,,675.8900757,0.665747166,675.2243285,676.5558228
63100,,675.9384,0.801135992,675.137264,676.739536,,672.9135,0.783378832,672.1301212,673.6968788,,675.3983765,0.674307644,674.7240688,676.0726841
63200,,676.3363,0.80728609,675.5290139,677.1435861,,673.645,0.755797259,672.8892027,674.4007973,,675.6524658,0.660437346,674.9920285,676.3129032
63300,,676.6107,0.807490951,675.803209,677.418191,,673.3859,0.758046904,672.6278531,674.1439469,,675.7793579,0.659538865,675.119819,676.4388968
63400,,676.1311,0.799701715,675.3313983,676.9308017,,673.7156,0.765009339,672.9505907,674.4806093,,675.7944946,0.66185832,675.1326363,676.4563529
63500,,676.3375,0.802550459,675.5349495,677.1400505,,674.0893,0.749917664,673.3393823,674.8392177,,675.5490112,0.651098847,674.8979124,676.2001101
63600,,675.8112,0.802161186,675.0090388,676.6133612,,673.5873,0.764576254,672.8227237,674.3518763,,675.7124023,0.666684747,675.0457176,676.3790871
63700,,676.5816,0.810988328,675.7706117,677.3925883,,673.3042,0.768209433,672.5359906,674.0724094,,675.6659546,0.665270209,675.0006844,676.3312248
63800,,676.2544,0.804983022,675.449417,677.059383,,673.3469,0.76283081,672.5840692,674.1097308,,675.4810791,0.669346154,674.8117329,676.1504253
63900,,675.7211,0.82484058,674.8962594,676.5459406,,672.8114,0.778909616,672.0324904,673.5903096,,675.6958008,0.660346568,675.0354542,676.3561473
64000,,676.3552,0.815236811,675.5399632,677.1704368,,673.1294,0.760358283,672.3690417,673.8897583,,675.590271,0.667544127,674.9227269,676.2578151
64100,,676.0161,0.810727465,675.2053725,676.8268275,,672.9038,0.773847851,672.1299521,673.6776479,,675.9607544,0.66349411,675.2972603,676.6242485
64200,,676.3282,0.816633871,675.5115661,677.1448339,,674.0458,0.76380417,673.2819958,674.8096042,,675.9157715,0.662550509,675.253221,676.578322
64300,,676.0319,0.818345018,675.213555,676.850245,,672.9749,0.772606096,672.2022939,673.7475061,,675.7415771,0.66189307,675.0796841,676.4034702
64400,,676.0924,0.817716606,675.2746834,676.9101166,,672.9169,0.780215399,672.1366846,673.6971154,,675.6329956,0.661403,674.9715926,676.2943986
64500,,676.2446,0.816198991,675.428401,677.060799,,673.21,0.766957472,672.4430425,673.9769575,,675.3450928,0.672156274,674.6729365,676.017249
64600,,676.4184,0.805281094,675.6131189,677.2236811,,672.7358,0.77499999,671.9608,673.5108,,675.7886963,0.664093852,675.1246024,676.4527901
64700,,675.6727,0.808559761,674.8641402,676.4812598,,672.8765,0.798599174,672.0779008,673.6750992,,676.0719604,0.648472726,675.4234877,676.7204332
64800,,676.3125,0.791364067,675.5211359,677.1038641,,672.8555,0.791675951,672.063824,673.647176,,675.7332764,0.660647035,675.0726293,676.3939234
64900,,676.5288,0.773574003,675.755226,677.302374,,672.5753,0.798890663,671.7764093,673.3741907,,675.5775757,0.66682142,674.9107543,676.2443971
65000,,676.1334,0.771935786,675.3614642,676.9053358,,672.6538,0.792850104,671.8609499,673.4466501,,675.8404541,0.651946187,675.1885079,676.4924003
65100,,676.5231,0.775941628,675.7471584,677.2990416,,673.477,0.775739623,672.7012604,674.2527396,,675.9940796,0.663911104,675.3301685,676.6579907
65200,,676.7212,0.774446249,675.9467538,677.4956462,,673.3066,0.781343685,672.5252563,674.0879437,,675.7097778,0.668152511,675.0416253,676.3779303
65300,,676.3549,0.790335975,675.564564,677.145236,,673.013,0.776371377,672.2366286,673.7893714,,675.8205566,0.654547513,675.1660091,676.4751042
65400,,676.4353,0.794325074,675.6409749,677.2296251,,673.1383,0.789828099,672.3484719,673.9281281,,676.3026733,0.653921068,675.6487523,676.9565944
65500,,675.8059,0.797560964,675.008339,676.603461,,673.7037,0.777394445,672.9263056,674.4810944,,675.6906738,0.67293036,675.0177435,676.3636042
65600,,676.3337,0.795974071,675.5377259,677.1296741,,672.8505,0.788540398,672.0619596,673.6390404,,675.6964111,0.668683946,675.0277272,676.3650951
65700,,676.5496,0.78623363,675.7633664,677.3358336,,672.3538,0.80568824,671.5481118,673.1594882,,676.0337524,0.667302251,675.3664502,676.7010547
65800,,676.0707,0.787561743,675.2831383,676.8582617,,672.333,0.803936482,671.5290635,673.1369365,,676.1715698,0.652499616,675.5190702,676.8240694
65900,,676.2166,0.776398247,675.4402018,676.9929982,,672.8278,0.801815285,672.0259847,673.6296153,,675.192688,0.682871342,674.5098166,675.8755593
66000,,676.157,0.783608915,675.3733911,676.9406089,,672.4236,0.810335715,671.6132643,673.2339357,,675.9285889,0.665548384,675.2630405,676.5941373
66100,,676.3425,0.783225688,675.5592743,677.1257257,,672.7912,0.799847831,671.9913522,673.5910478,,675.7611084,0.657300472,675.1038079,676.4184089
66200,,676.0566,0.77300299,675.283597,676.829603,,672.5367,0.811197151,671.7255028,673.3478972,,676.1565552,0.648113608,675.5084416,676.8046688
66300,,676.1495,0.759655304,675.3898447,676.9091553,,672.3174,0.806367687,671.5110323,673.1237677,,675.927002,0.668905675,675.2580963,676.5959076
66400,,675.8698,0.76970166,675.1000983,676.6395017,,672.4366,0.818560069,671.6180399,673.2551601,,675.8895874,0.659856498,675.2297309,676.5494439
66500,,676.7876,0.758284486,676.0293155,677.5458845,,672.3818,0.805837272,671.5759627,673.1876373,,676.2753906,0.656643748,675.6187469,676.9320344
66600,,675.9969,0.753251337,675.2436487,676.7501513,,671.5819,0.833210478,670.7486895,672.4151105,,675.4605713,0.672309041,674.7882622,676.1328803
66700,,676.4104,0.765593458,675.6448065,677.1759935,,671.9141,0.817149483,671.0969505,672.7312495,,676.116394,0.654865682,675.4615284,676.7712597
66800,,676.5869,0.740819656,675.8460803,677.3277197,,672.8642,0.797792865,672.0664071,673.6619929,,675.3059692,0.680168033,674.6258012,675.9861373
66900,,676.857,0.743142111,676.1138579,677.6001421,,672.9036,0.790657158,672.1129428,673.6942572,,675.5279541,0.671565294,674.8563888,676.1995194
67000,,676.3365,0.760236928,675.5762631,677.0967369,,673.0817,0.798013939,672.2836861,673.8797139,,676.1394043,0.658834577,675.4805697,676.7982389
67100,,676.4765,0.74913189,675.7273681,677.2256319,,672.5724,0.80399983,671.7684002,673.3763998,,675.4486694,0.67124933,674.7774201,676.1199188
67200,,676.2106,0.762226956,675.448373,676.972827,,672.6658,0.785719699,671.8800803,673.4515197,,675.3283081,0.6685673,674.6597408,675.9968754
67300,,676.4164,0.756316693,675.6600833,677.1727167,,672.2526,0.81313298,671.439467,673.065733,,676.1372681,0.653253078,675.484015,676.7905211
67400,,676.3888,0.766094305,675.6227057,677.1548943,,672.4782,0.80924874,671.6689513,673.2874487,,675.7774658,0.658612788,675.118853,676.4360786
67500,,675.8371,0.768630178,675.0684698,676.6057302,,672.9969,0.799209404,672.1976906,673.7961094,,676.3286743,0.649214327,675.67946,676.9778886
67600,,676.5457,0.76140591,675.7842941,677.3071059,,672.8213,0.789639645,672.0316604,673.6109396,,676.0625,0.662131429,675.4003686,676.7246314
67700,,676.5565,0.777014073,675.7794859,677.3335141,,672.9599,0.787533334,672.1723667,673.7474333,,676.093811,0.650126755,675.4436843,676.7439378
67800,,676.4715,0.799964254,675.6715357,677.2714643,,672.813,0.8072912,672.0057088,673.6202912,,675.9018555,0.670480311,675.2313752,676.5723358
67900,,676.153,0.813164409,675.3398356,676.9661644,,672.7458,0.802167653,671.9436323,673.5479677,,675.9758911,0.65143615,675.324455,676.6273273
68000,,676.2434,0.815878241,675.4275218,677.0592782,,672.7315,0.789183984,671.942316,673.520684,,675.8864746,0.669207036,675.2172676,676.5556816
68100,,675.6646,0.841114467,674.8234855,676.5057145,,673.0371,0.796212873,672.2408871,673.8333129,,676.1269531,0.654246509,675.4727066,676.7811996
68200,,675.4802,0.841305946,674.6388941,676.3215059,,673.4609,0.784714691,672.6761853,674.2456147,,675.9599609,0.659312069,675.3006489,676.619273
68300,,675.739,0.825333181,674.9136668,676.5643332,,673.3493,0.786405994,672.562894,674.135706,,675.4724121,0.671454608,674.8009575,676.1438667
68400,,675.2226,0.84127519,674.3813248,676.0638752,,673.2246,0.792489676,672.4321103,674.0170897,,675.8042603,0.655878425,675.1483818,676.4601387
68500,,675.3154,0.838979418,674.4764206,676.1543794,,673.1556,0.795078415,672.3605216,673.9506784,,676.1647949,0.652565658,675.5122293,676.8173606
68600,,675.8574,0.817965949,675.0394341,676.6753659,,673.2815,0.784467468,672.4970325,674.0659675,,676.2293701,0.647629678,675.5817404,676.8769998
68700,,676.505,0.806333654,675.6986663,677.3113337,,673.0224,0.802680764,672.2197192,673.8250808,,676.0291748,0.662777364,675.3663974,676.6919522
68800,,675.6094,0.826357677,674.7830423,676.4357577,,673.1381,0.787820514,672.3502795,673.9259205,,676.2518921,0.650539458,675.6013526,676.9024315
68900,,675.807,0.848314184,674.9586858,676.6553142,,672.417,0.797457538,671.6195425,673.2144575,,675.8637695,0.667651713,675.1961178,676.5314212
69000,,675.5822,0.841334601,674.7408654,676.4235346,,672.5198,0.803291144,671.7165089,673.3230911,,676.0963745,0.658313036,675.4380615,676.7546875
69100,,675.6198,0.824014281,674.7957857,676.4438143,,672.7458,0.800280343,671.9455197,673.5460803,,676.0794678,0.670220554,675.4092472,676.7496883
69200,,676.1223,0.811834482,675.3104655,676.9341345,,672.7887,0.79878061,671.9899194,673.5874806,,675.8742676,0.676701725,675.1975659,676.5509693
69300,,675.5261,0.834379526,674.6917205,676.3604795,,672.6858,0.802227023,671.883573,673.488027,,676.2318115,0.652180314,675.5796312,676.8839918
69400,,676.3346,0.808482367,675.5261176,677.1430824,,673.07,0.802992397,672.2670076,673.8729924,,675.8435059,0.668625712,675.1748801,676.5121316
69500,,676.2944,0.812023744,675.4823763,677.1064237,,672.3665,0.803765406,671.5627346,673.1702654,,675.9206543,0.658847809,675.2618065,676.5795021
69600,,676.0448,0.81256337,675.2322366,676.8573634,,673.1314,0.797843442,672.3335566,673.9292434,,675.8070679,0.656082571,675.1509853,676.4631504
69700,,676.1701,0.803098892,675.3670011,676.9731989,,673.0625,0.787232152,672.2752678,673.8497322,,675.8786621,0.653693557,675.2249686,676.5323557
69800,,676.3038,0.795279315,675.5085207,677.0990793,,673.0817,0.807214229,672.2744858,673.8889142,,675.8554688,0.655522704,675.199946,676.5109915
69900,,676.5912,0.786370792,675.8048292,677.3775708,,672.9858,0.791605255,672.1941947,673.7774053,,676.0180054,0.653897882,675.3641075,676.6719033
70000,,676.6776,0.77965727,675.8979427,677.4572573,,673.111,0.796123893,672.3148761,673.9071239,,676.4524536,0.653016686,675.7994369,677.1054703
70100,,676.9062,0.774855139,676.1313449,677.6810551,,672.4077,0.817943394,671.5897566,673.2256434,,675.9404907,0.669910669,675.2705801,676.6104014
70200,,676.1782,0.772542846,675.4056572,676.9507428,,673.1555,0.782759205,672.3727408,673.9382592,,676.5777588,0.648533225,675.9292256,677.226292
70300,,676.1606,0.782786464,675.3778135,676.9433865,,673.2298,0.779564348,672.4502357,674.0093643,,675.5812988,0.668730319,674.9125685,676.2500291
70400,,676.8991,0.771574667,676.1275253,677.6706747,,673.2326,0.780473364,672.4521266,674.0130734,,676.1449585,0.652907252,675.4920512,676.7978657
70500,,676.3208,0.773499909,675.5473001,677.0942999,,673.4445,0.772924636,672.6715754,674.2174246,,675.9824829,0.667590141,675.3148928,676.6500731
70600,,676.5573,0.77117339,675.7861266,677.3284734,,673.9527,0.772137094,673.1805629,674.7248371,,675.8552856,0.665671229,675.1896144,676.5209569
70700,,676.6785,0.763946528,675.9145535,677.4424465,,673.6662,0.771261727,672.8949383,674.4374617,,675.9605103,0.665019512,675.2954907,676.6255298
70800,,676.6822,0.763429721,675.9187703,677.4456297,,674.0466,0.75343036,673.2931696,674.8000304,,676.2544556,0.650936902,675.6035187,676.9053925
70900,,676.7956,0.767405209,676.0281948,677.5630052,,674.239,0.759423673,673.4795763,674.9984237,,676.0647583,0.655920804,675.4088375,676.7206791
71000,,676.3819,0.781014939,675.6008851,677.1629149,,673.7888,0.753602131,673.0351979,674.5424021,,676.1258545,0.656582117,675.4692724,676.7824366
71100,,676.3726,0.751577411,675.6210226,677.1241774,,674.0268,0.757060724,673.2697393,674.7838607,,676.3192749,0.646151841,675.6731231,676.9654267
71200,,676.3299,0.765207217,675.5646928,677.0951072,,674.1155,0.753672404,673.3618276,674.8691724,,675.7752686,0.666772783,675.1084958,676.4420413
71300,,676.8483,0.761435192,676.0868648,677.6097352,,673.6934,0.748989988,672.94441,674.44239,,675.8919678,0.654952705,675.2370151,676.5469205
71400,,676.0562,0.783398501,675.2728015,676.8395985,,673.6789,0.772478121,672.9064219,674.4513781,,675.8341675,0.665589511,675.168578,676.499757
71500,,676.5617,0.772593948,675.7891061,677.3342939,,673.0395,0.793603264,672.2458967,673.8331033,,676.012085,0.661943972,675.350141,676.6740289
71600,,676.9314,0.747664412,676.1837356,677.6790644,,673.152,0.773434602,672.3785654,673.9254346,,676.2849731,0.645629168,675.639344,676.9306023
71700,,676.871,0.747057175,676.1239428,677.6180572,,673.4476,0.779399419,672.6682006,674.2269994,,676.3604126,0.656871557,675.703541,677.0172842
71800,,676.7885,0.735006465,676.0534935,677.5235065,,673.0543,0.793405842,672.2608942,673.8477058,,676.0747681,0.654632747,675.4201353,676.7294008
71900,,676.2484,0.735840366,675.5125596,676.9842404,,673.4923,0.783085047,672.709215,674.275385,,675.7877808,0.664804399,675.1229764,676.4525852
72000,,676.7048,0.723414312,675.9813857,677.4282143,,672.916,0.800798661,672.1152013,673.7167987,,676.5346069,0.64249897,675.892108,677.1771059
72100,,676.3867,0.723960222,675.6627398,677.1106602,,672.8981,0.802364964,672.095735,673.700465,,676.0061646,0.658532441,675.3476321,676.664697
72200,,676.5412,0.726367859,675.8148321,677.2675679,,672.7584,0.801085042,671.957315,673.559485,,675.9151611,0.656531751,675.2586294,676.5716929
72300,,676.2035,0.717514006,675.485986,676.921014,,672.3919,0.823304286,671.5685957,673.2152043,,675.74646,0.671419442,675.0750405,676.4178794
72400,,676.2542,0.702632228,675.5515678,676.9568322,,672.3314,0.816645775,671.5147542,673.1480458,,676.6293945,0.649344087,675.9800504,677.2787386
72500,,676.2407,0.701487671,675.5392123,676.9421877,,673.0582,0.799857296,672.2583427,673.8580573,,675.7633667,0.676003277,675.0873634,676.43937
72600,,676.1368,0.705154945,675.4316451,676.8419549,,672.7488,0.803943743,671.9448563,673.5527437,,676.0725708,0.656104147,675.4164667,676.7286749
72700,,676.5774,0.701839245,675.8755608,677.2792392,,673.3145,0.786178771,672.5283212,674.1006788,,675.8477783,0.667997897,675.1797804,676.5157762
72800,,676.5505,0.714659119,675.8358409,677.2651591,,672.5173,0.806522536,671.7107775,673.3238225,,675.763855,0.673638403,675.0902166,676.4374934
72900,,676.5015,0.728733089,675.7727669,677.2302331,,672.4028,0.806487741,671.5963123,673.2092877,,676.3168945,0.64814651,675.668748,676.965041
73000,,676.7153,0.718293928,675.9970061,677.4335939,,672.6603,0.814915798,671.8453842,673.4752158,,675.854187,0.668257356,675.1859297,676.5224444
73100,,676.9673,0.713137524,676.2541625,677.6804375,,671.9189,0.831528655,671.0873713,672.7504287,,676.333374,0.644553959,675.6888201,676.977928
73200,,676.8,0.716568485,676.0834315,677.5165685,,672.2074,0.823768195,671.3836318,673.0311682,,676.3666992,0.648869932,675.7178293,677.0155692
73300,,677.1597,0.718115985,676.441584,677.877816,,672.8225,0.80501729,672.0174827,673.6275173,,676.1706543,0.666869938,675.5037844,676.8375242
73400,,676.7556,0.730258663,676.0253413,677.4858587,,672.2603,0.817308859,671.4429911,673.0776089,,675.6806641,0.663457632,675.0172064,676.3441217
73500,,676.2719,0.736577055,675.5353229,677.0084771,,672.5407,0.811862037,671.728838,673.352562,,676.0457764,0.665378988,675.3803974,676.7111554
73600,,676.7896,0.720405867,676.0691941,677.5100059,,672.4398,0.805773983,671.634026,673.245574,,675.5916748,0.67404598,674.9176288,676.2657208
73700,,676.6499,0.731743134,675.9181569,677.3816431,,672.5361,0.82083523,671.7152648,673.3569352,,676.3248901,0.643954754,675.6809354,676.9688449
73800,,676.6886,0.722429221,675.9661708,677.4110292,,673.2494,0.787665535,672.4617345,674.0370655,,676.3536987,0.650994837,675.7027039,677.0046936
73900,,676.1915,0.739853975,675.451646,676.931354,,672.7308,0.798497129,671.9323029,673.5292971,,676.3970947,0.655847013,675.7412477,677.0529417
74000,,676.212,0.724371201,675.4876288,676.9363712,,673.0848,0.786673665,672.2981263,673.8714737,,676.052063,0.663322151,675.3887408,676.7153851
74100,,676.5939,0.725619137,675.8682809,677.3195191,,673.42,0.783704146,672.6362959,674.2037041,,676.3294067,0.658567667,675.6708391,676.9879744
74200,,676.0962,0.730519082,675.3656809,676.8267191,,673.378,0.784971998,672.593028,674.162972,,676.3638916,0.655020893,675.7088707,677.0189125
74300,,676.6741,0.718916646,675.9551834,677.3930166,,672.9233,0.796627157,672.1266728,673.7199272,,676.0361938,0.662976325,675.3732175,676.6991702
74400,,676.1555,0.730643549,675.4248565,676.8861435,,672.8099,0.796078317,672.0138217,673.6059783,,676.1394653,0.65046972,675.4889956,676.7899351
74500,,677.0233,0.717808269,676.3054917,677.7411083,,673.0751,0.800580504,672.2745195,673.8756805,,676.2050781,0.652700901,675.5523772,676.857779
74600,,676.2692,0.72871065,675.5404893,676.9979107,,673.0007,0.805133098,672.1955669,673.8058331,,675.8960571,0.650592923,675.2454642,676.5466501
74700,,676.3797,0.750407627,675.6292924,677.1301076,,672.7367,0.817284018,671.919416,673.553984,,676.0996094,0.652285516,675.4473239,676.7518949
74800,,676.6624,0.727362718,675.9350373,677.3897627,,672.2754,0.820393666,671.4550063,673.0957937,,676.1237793,0.648082972,675.4756963,676.7718623
74900,,676.5355,0.736556854,675.7989431,677.2720569,,672.6076,0.816933574,671.7906664,673.4245336,,676.3637695,0.652376175,675.7113934,677.0161457
75000,,677.1637,0.74100917,676.4226908,677.9047092,,672.3434,0.819775546,671.5236245,673.1631755,,676.7608643,0.642505765,676.1183585,677.40337
75100,,676.5036,0.745403247,675.7581968,677.2490032,,672.2866,0.814629652,671.4719703,673.1012297,,676.3916016,0.647695243,675.7439063,677.0392968
75200,,676.1277,0.775204328,675.3524957,676.9029043,,672.9094,0.826913596,672.0824864,673.7363136,,676.2774048,0.655449867,675.6219549,676.9328547
75300,,676.4129,0.759458607,675.6534414,677.1723586,,671.8235,0.828435326,670.9950647,672.6519353,,676.3334961,0.647049069,675.686447,676.9805452
75400,,676.6616,0.767397192,675.8942028,677.4289972,,672.7969,0.810043579,671.9868564,673.6069436,,676.2706909,0.668046594,675.6026443,676.9387375
75500,,675.897,0.750567397,675.1464326,676.6475674,,672.2611,0.807885849,671.4532142,673.0689858,,675.6165771,0.667185187,674.949392,676.2837623
75600,,676.7902,0.733756737,676.0564433,677.5239567,,672.8935,0.8204677,672.0730323,673.7139677,,675.7601929,0.662435949,675.0977569,676.4226288
75700,,676.7882,0.74958787,676.0386121,677.5377879,,672.9915,0.806999158,672.1845008,673.7984992,,675.9053955,0.667747259,675.2376482,676.5731428
75800,,676.6703,0.743722159,675.9265778,677.4140222,,673.2068,0.809791873,672.3970081,674.0165919,,675.9984741,0.659548402,675.3389257,676.6580225
75900,,676.6709,0.733760812,675.9371392,677.4046608,,672.6631,0.811967446,671.8511326,673.4750674,,676.1657104,0.653010607,675.5126998,676.8187211
76000,,676.3732,0.754554751,675.6186452,677.1277548,,672.7316,0.803701062,671.9278989,673.5353011,,675.4975586,0.674740911,674.8228177,676.1722995
76100,,677.0066,0.743260638,676.2633394,677.7498606,,673.0389,0.801031576,672.2378684,673.8399316,,676.0454102,0.652279437,675.3931307,676.6976896
76200,,676.4719,0.75389285,675.7180072,677.2257928,,673.4578,0.791103561,672.6666964,674.2489036,,675.9782104,0.659435451,675.318775,676.6376459
76300,,676.7898,0.764548834,676.0252512,677.5543488,,673.3439,0.796487078,672.5474129,674.1403871,,675.9289551,0.676819503,675.2521356,676.6057746
76400,,676.6831,0.753199158,675.9299008,677.4362992,,672.7644,0.814596988,671.949803,673.578997,,676.4490967,0.657911956,675.7911847,677.1070086
76500,,676.7707,0.753972316,676.0167277,677.5246723,,673.0701,0.808391776,672.2617082,673.8784918,,676.1269531,0.656597614,675.4703555,676.7835507
76600,,676.3308,0.769893062,675.5609069,677.1006931,,673.0895,0.79696201,672.292538,673.886462,,675.7501831,0.66541338,675.0847697,676.4155965
76700,,676.812,0.765181881,676.0468181,677.5771819,,672.7439,0.810190933,671.9337091,673.5540909,,675.7192993,0.66495645,675.0543429,676.3842558
76800,,676.908,0.774960305,676.1330397,677.6829603,,672.5132,0.814231644,671.6989684,673.3274316,,676.0244751,0.653755605,675.3707195,676.6782307
76900,,676.5889,0.769681069,675.8192189,677.3585811,,672.76,0.810820702,671.9491793,673.5708207,,675.8734741,0.663509607,675.2099645,676.5369837
77000,,676.6623,0.779539171,675.8827608,677.4418392,,672.3557,0.808072201,671.5476278,673.1637722,,676.4002075,0.649025381,675.7511821,677.0492329
77100,,676.7367,0.76794917,675.9687508,677.5046492,,672.8841,0.813596979,672.070503,673.697697,,676.5014038,0.647892177,675.8535116,677.149296
77200,,676.9941,0.770516141,676.2235839,677.7646161,,671.9111,0.830944363,671.0801556,672.7420444,,676.0423584,0.66057682,675.3817816,676.7029352
77300,,676.5207,0.784292588,675.7364074,677.3049926,,672.5172,0.82187634,671.6953237,673.3390763,,675.6878662,0.657698095,675.0301681,676.3455643
77400,,676.9114,0.766935683,676.1444643,677.6783357,,673.4359,0.790716843,672.6451832,674.2266168,,676.0252686,0.66099906,675.3642695,676.6862676
77500,,676.8445,0.780727978,676.063772,677.625228,,673.0759,0.804200096,672.2716999,673.8801001,,676.2113037,0.651719928,675.5595838,676.8630236
77600,,677.1328,0.783408975,676.349391,677.916209,,672.9064,0.809963016,672.096437,673.716363,,675.8234863,0.666624308,675.156862,676.4901106
77700,,676.5377,0.790434168,675.7472658,677.3281342,,672.8689,0.814172571,672.0547274,673.6830726,,675.7692871,0.660290778,675.1089963,676.4295779
77800,,676.4379,0.787692647,675.6502074,677.2255926,,672.8276,0.81449381,672.0131062,673.6420938,,676.1057739,0.657111466,675.4486625,676.7628854
77900,,676.8933,0.765583636,676.1277164,677.6588836,,672.9253,0.805220495,672.1200795,673.7305205,,675.8427124,0.665542006,675.1771704,676.5082544
78000,,676.7163,0.777956831,675.9383432,677.4942568,,672.8176,0.814107024,672.003493,673.631707,,676.3147583,0.657197833,675.6575605,676.9719561
78100,,676.5729,0.761887515,675.8110125,677.3347875,,672.8049,0.810115766,671.9947842,673.6150158,,676.0684814,0.651040494,675.417441,676.7195219
78200,,676.6523,0.740826268,675.9114737,677.3931263,,672.1981,0.81628271,671.3818173,673.0143827,,676.1502686,0.653019726,675.4972488,676.8032883
78300,,676.745,0.723569058,676.0214309,677.4685691,,672.8293,0.826647749,672.0026523,673.6559477,,676.2954102,0.65465039,675.6407598,676.9500605
78400,,676.6065,0.746116703,675.8603833,677.3526167,,673.2971,0.795886287,672.5012137,674.0929863,,676.2526855,0.651784062,675.6009015,676.9044696
78500,,676.6046,0.74725641,675.8573436,677.3518564,,673.6789,0.787651964,672.891248,674.466552,,676.1560059,0.653879523,675.5021263,676.8098854
78600,,676.5202,0.756499221,675.7637008,677.2766992,,672.9082,0.797276828,672.1109232,673.7054768,,675.7295532,0.664126575,675.0654266,676.3936798
78700,,676.26,0.736118661,675.5238813,676.9961187,,673.7406,0.783230568,672.9573694,674.5238306,,676.6636963,0.650780976,676.0129153,677.3144773
78800,,676.2757,0.744250848,675.5314492,677.0199508,,673.3102,0.787159287,672.5230407,674.0973593,,676.1602783,0.659238696,675.5010396,676.819517
78900,,676.4872,0.755972923,675.7312271,677.2431729,,673.4404,0.792107414,672.6482926,674.2325074,,676.1446533,0.668775022,675.4758783,676.8134283
79000,,676.7332,0.753576948,675.9796231,677.4867769,,674.0023,0.778793646,673.2235064,674.7810936,,676.1174927,0.659674048,675.4578186,676.7771667
79100,,677.0568,0.776096331,676.2807037,677.8328963,,673.3253,0.781507331,672.5437927,674.1068073,,676.2768555,0.650263429,675.626592,676.9271189
79200,,675.8636,0.785772452,675.0778275,676.6493725,,673.2663,0.790763305,672.4755367,674.0570633,,676.0968018,0.649564326,675.4472374,676.7463661
79300,,676.979,0.762042268,676.2169577,677.7410423,,673.2983,0.779434449,672.5188656,674.0777344,,676.0445557,0.65911442,675.3854412,676.7036701
79400,,677.1463,0.760428052,676.3858719,677.9067281,,673.7163,0.777576434,672.9387236,674.4938764,,675.9674683,0.653186381,675.3142819,676.6206546
79500,,676.5139,0.788569885,675.7253301,677.3024699,,673.7781,0.788473601,672.9896264,674.5665736,,675.6791992,0.670978606,675.0082206,676.3501778
79600,,676.4622,0.784218527,675.6779815,677.2464185,,673.7987,0.785210546,673.0134895,674.5839105,,676.682373,0.647427619,676.0349454,677.3298007
79700,,676.6057,0.777670596,675.8280294,677.3833706,,674.1983,0.772111782,673.4261882,674.9704118,,676.0975952,0.669551373,675.4280438,676.7671466
79800,,676.2986,0.796813548,675.5017865,677.0954135,,673.2438,0.786772787,672.4570272,674.0305728,,676.3421021,0.657544196,675.6845579,676.9996462
79900,,676.8451,0.782617733,676.0624823,677.6277177,,674.0109,0.761555879,673.2493441,674.7724559,,676.0081787,0.662801027,675.3453777,676.6709797
80000,,676.718,0.798116102,675.9198839,677.5161161,,673.71,0.76941634,672.9405837,674.4794163,,676.2331543,0.66148895,675.5716653,676.8946432
80100,,676.3976,0.806659814,675.5909402,677.2042598,,673.9452,0.771392461,673.1738075,674.7165925,,676.3294678,0.646164894,675.6833029,676.9756327
80200,,676.6258,0.807912489,675.8178875,677.4337125,,674.1686,0.780834104,673.3877659,674.9494341,,675.6471558,0.663582742,674.983573,676.3107385
80300,,675.9725,0.818777521,675.1537225,676.7912775,,674.1279,0.78319812,673.3447019,674.9110981,,676.1654663,0.665288925,675.5001774,676.8307552
80400,,676.2189,0.828825472,675.3900745,677.0477255,,673.708,0.796205708,672.9117943,674.5042057,,676.144165,0.663997114,675.4801679,676.8081622
80500,,675.576,0.846064189,674.7299358,676.4220642,,673.8882,0.793862421,673.0943376,674.6820624,,675.6774902,0.665513754,675.0119765,676.343004
80600,,675.6443,0.848837372,674.7954626,676.4931374,,673.0505,0.808430847,672.2420692,673.8589308,,676.4598999,0.653052449,675.8068475,677.1129524
80700,,675.6827,0.856309719,674.8263903,676.5390097,,673.5398,0.790104744,672.7496953,674.3299047,,676.2719116,0.660608172,675.6113034,676.9325198
80800,,676.1498,0.829683108,675.3201169,676.9794831,,673.1286,0.79936943,672.3292306,673.9279694,,676.3075562,0.654393852,675.6531623,676.96195
80900,,675.9399,0.830563815,675.1093362,676.7704638,,673.3323,0.801754239,672.5305458,674.1340542,,675.9978027,0.65684247,675.3409603,676.6546452
81000,,675.9928,0.8379221,675.1548779,676.8307221,,672.8022,0.804402934,671.9977971,673.6066029,,675.9488525,0.654980421,675.2938721,676.603833
81100,,676.2705,0.818088671,675.4524113,677.0885887,,672.8123,0.803554075,672.0087459,673.6158541,,675.744812,0.664972663,675.0798393,676.4097847
81200,,675.5589,0.841823907,674.7170761,676.4007239,,673.6248,0.790011401,672.8347886,674.4148114,,676.2008057,0.64727813,675.5535275,676.8480838
81300,,675.5926,0.841090601,674.7515094,676.4336906,,673.0876,0.809411221,672.2781888,673.8970112,,676.1091919,0.656615674,675.4525762,676.7658076
81400,,675.9975,0.826447185,675.1710528,676.8239472,,673.156,0.798548558,672.3574514,673.9545486,,676.5021973,0.646320045,675.8558772,677.1485173
81500,,675.8331,0.81863778,675.0144622,676.6517378,,672.85,0.800198684,672.0498013,673.6501987,,675.8498535,0.657793343,675.1920602,676.5076469
81600,,676.1388,0.81945671,675.3193433,676.9582567,,672.7673,0.800233214,671.9670668,673.5675332,,676.1444092,0.665271401,675.4791378,676.8096806
81700,,676.0079,0.826336071,675.1815639,676.8342361,,673.1327,0.801275963,672.331424,673.933976,,676.3272705,0.651268363,675.6760021,676.9785389
81800,,676.0171,0.830464273,675.1866357,676.8475643,,673.3335,0.806862539,672.5266375,674.1403625,,676.3632813,0.648651302,675.7146299,677.0119326
81900,,675.8436,0.832511985,675.011088,676.676112,,673.7037,0.795541697,672.9081583,674.4992417,,676.0932617,0.649589121,675.4436726,676.7428508
82000,,676.7474,0.810816033,675.936584,677.558216,,672.8551,0.790818841,672.0642812,673.6459188,,675.892395,0.664519668,675.2278754,676.5569147
82100,,676.3829,0.816820728,675.5660793,677.1997207,,673.4128,0.78973515,672.6230649,674.2025351,,675.7688599,0.659527004,675.1093329,676.4283869
82200,,676.7982,0.804346323,675.9938537,677.6025463,,673.8017,0.776444882,673.0252551,674.5781449,,676.3187866,0.64856571,675.6702209,676.9673523
82300,,676.7938,0.801035096,675.9927649,677.5948351,,673.0869,0.794063098,672.2928369,673.8809631,,675.6900635,0.662286103,675.0277774,676.3523496
82400,,676.7532,0.807831273,675.9453687,677.5610313,,674.1459,0.777764479,673.3681355,674.9236645,,676.3775024,0.656353593,675.7211488,677.033856
82500,,675.6917,0.834836351,674.8568636,676.5265364,,673.4755,0.779841639,672.6956584,674.2553416,,675.9729004,0.655705273,675.3171951,676.6286057
82600,,676.3594,0.818421081,675.5409789,677.1778211,,673.3057,0.798427509,672.5072725,674.1041275,,676.1941528,0.647172689,675.5469801,676.8413255
82700,,676.1134,0.832882435,675.2805176,676.9462824,,672.7862,0.796187847,671.9900122,673.5823878,,676.1901855,0.650324047,675.5398615,676.8405096
82800,,676.812,0.809443422,676.0025566,677.6214434,,673.2088,0.797943554,672.4108564,674.0067436,,676.6781006,0.65838486,676.0197157,677.3364854
82900,,675.9408,0.827321497,675.1134785,676.7681215,,673.126,0.797698073,672.3283019,673.9236981,,675.9762573,0.663142085,675.3131152,676.6393994
83000,,676.1259,0.828687171,675.2972128,676.9545872,,673.313,0.799013172,672.5139868,674.1120132,,676.1482544,0.65292877,675.4953256,676.8011832
83100,,676.152,0.840776537,675.3112235,676.9927765,,673.2172,0.790671564,672.4265284,674.0078716,,676.2178955,0.656225145,675.5616704,676.8741207
83200,,675.621,0.828665427,674.7923346,676.4496654,,673.7156,0.787921571,672.9276784,674.5035216,,676.487854,0.641380191,675.8464738,677.1292342
83300,,676.2327,0.825380259,675.4073197,677.0580803,,672.6266,0.808944461,671.8176555,673.4355445,,676.335083,0.646697283,675.6883857,676.9817803
83400,,675.9973,0.835415583,675.1618844,676.8327156,,673.2274,0.79732808,672.4300719,674.0247281,,675.9816895,0.665173829,675.3165156,676.6468633
83500,,675.9024,0.854065703,675.0483343,676.7564657,,673.4859,0.792777702,672.6931223,674.2786777,,676.4102783,0.655599535,675.7546788,677.0658779
83600,,676.529,0.834601795,675.6943982,677.3636018,,673.2446,0.802873377,672.4417266,674.0474734,,676.4605103,0.643319666,675.8171906,677.1038299
83700,,676.64,0.810457369,675.8295426,677.4504574,,672.1883,0.815944827,671.3723552,673.0042448,,676.3500977,0.646383107,675.7037145,676.9964808
83800,,675.6045,0.831293346,674.7732067,676.4357933,,672.823,0.80373117,672.0192688,673.6267312,,675.9556885,0.660721779,675.2949667,676.6164103
83900,,676.6347,0.832145964,675.802554,677.466846,,673.3401,0.804871917,672.5352281,674.1449719,,676.0537109,0.661546946,675.392164,676.7152579
84000,,676.6837,0.825229652,675.8584703,677.5089297,,673.2307,0.803587617,672.4271124,674.0342876,,676.2025757,0.651056528,675.5515192,676.8536322
84100,,676.4341,0.830571475,675.6035285,677.2646715,,674.0197,0.789024448,673.2306756,674.8087244,,676.4508057,0.648758173,675.8020475,677.0995638
84200,,676.468,0.83449108,675.6335089,677.3024911,,673.6882,0.796038299,672.8921617,674.4842383,,676.5813599,0.645469546,675.9358903,677.2268294
84300,,676.2254,0.82582153,675.3995785,677.0512215,,672.9196,0.805133772,672.1144662,673.7247338,,676.4423828,0.651292086,675.7910907,677.0936749
84400,,676.138,0.81783264,675.3201674,676.9558326,,673.1505,0.812209421,672.3382906,673.9627094,,676.3776855,0.647946775,675.7297388,677.0256323
84500,,676.7824,0.80335702,675.979043,677.585757,,673.2898,0.805107174,672.4846928,674.0949072,,676.3757935,0.65032351,675.7254699,677.026117
84600,,676.8354,0.813949467,676.0214505,677.6493495,,673.1895,0.797425107,672.3920749,673.9869251,,676.3944702,0.641453028,675.7530172,677.0359232
84700,,676.6978,0.812147151,675.8856528,677.5099472,,673.4887,0.796355986,672.692344,674.285056,,675.8430786,0.667811036,675.1752676,676.5108896
84800,,676.5324,0.810141623,675.7222584,677.3425416,,672.8738,0.808008409,672.0657916,673.6818084,,676.0158691,0.667586684,675.3482825,676.6834558
84900,,676.6695,0.821578967,675.847921,677.491079,,673.3833,0.804725162,672.5785748,674.1880252,,676.581665,0.650114,675.931551,677.231779
85000,,676.3422,0.816951969,675.525248,677.159152,,673.2453,0.803048785,672.4422512,674.0483488,,676.1773071,0.65416652,675.5231406,676.8314736
85100,,676.3962,0.807375722,675.5888243,677.2035757,,673.363,0.796877273,672.5661227,674.1598773,,676.0401611,0.659965754,675.3801954,676.7001269
85200,,675.9491,0.819271418,675.1298286,676.7683714,,672.6937,0.811912376,671.8817876,673.5056124,,675.6083984,0.667543292,674.9408551,676.2759417
85300,,676.7242,0.810060494,675.9141395,677.5342605,,673.2355,0.805919235,672.4295808,674.0414192,,675.9840088,0.667606413,675.3164024,676.6516152
85400,,676.4931,0.82074071,675.6723593,677.3138407,,672.5028,0.817672578,671.6851274,673.3204726,,676.2655029,0.650582194,675.6149207,676.9160851
85500,,676.3855,0.806241822,675.5792582,677.1917418,,672.478,0.82781914,671.6501809,673.3058191,,676.0564575,0.663882852,675.3925747,676.7203404
85600,,676.0104,0.808302063,675.2020979,676.8187021,,672.5463,0.818167507,671.7281325,673.3644675,,676.0753784,0.655815899,675.4195625,676.7311943
85700,,676.3991,0.810568351,675.5885316,677.2096684,,672.9237,0.817007536,672.1066925,673.7407075,,675.9431763,0.650972009,675.2922043,676.5941483
85800,,676.7766,0.815611143,675.9609889,677.5922111,,672.7137,0.811325321,671.9023747,673.5250253,,676.1494751,0.654197872,675.4952772,676.803673
85900,,676.0879,0.835018307,675.2528817,676.9229183,,672.9743,0.809205065,672.1650949,673.7835051,,676.4533081,0.645257711,675.8080504,677.0985658
86000,,675.7584,0.830855698,674.9275443,676.5892557,,673.001,0.806543564,672.1944564,673.8075436,,676.4892578,0.646465063,675.8427927,677.1357229
86100,,676.0623,0.829082697,675.2332173,676.8913827,,672.8492,0.811583222,672.0376168,673.6607832,,676.625061,0.641524911,675.9835361,677.2665859
86200,,675.9994,0.827949388,675.1714506,676.8273494,,673.0381,0.819701277,672.2183987,673.8578013,,675.7075806,0.667151868,675.0404287,676.3747324
86300,,675.9533,0.830093029,675.123207,676.783393,,673.2994,0.801656073,672.4977439,674.1010561,,677.0462646,0.633157492,676.4131072,677.6794221
86400,,675.9588,0.824439781,675.1343602,676.7832398,,673.0573,0.808472914,672.2488271,673.8657729,,676.1422119,0.64865607,675.4935558,676.790868
86500,,676.2249,0.808197689,675.4167023,677.0330977,,673.7946,0.791953186,673.0026468,674.5865532,,676.0149536,0.650595248,675.3643584,676.6655489
86600,,676.1205,0.823606771,675.2968932,676.9441068,,673.4509,0.804503322,672.6463967,674.2554033,,675.819458,0.66516608,675.1542919,676.4846241
86700,,676.2734,0.83148943,675.4419106,677.1048894,,673.8459,0.792584991,673.053315,674.638485,,676.2384644,0.653912544,675.5845518,676.8923769
86800,,675.5943,0.845722623,674.7485774,676.4400226,,673.3365,0.794294593,672.5422054,674.1307946,,676.196106,0.653127909,675.542978,676.8492339
86900,,676.3882,0.831589874,675.5566101,677.2197899,,672.9946,0.806190313,672.1884097,673.8007903,,676.0958862,0.645978034,675.4499082,676.7418643
87000,,676.2506,0.834102016,675.416498,677.084702,,673.3169,0.805852612,672.5110474,674.1227526,,676.144165,0.65521127,675.4889538,676.7993763
87100,,676.6817,0.80407885,675.8776211,677.4857789,,673.7297,0.797603915,672.9320961,674.5273039,,676.1074829,0.659732103,675.4477508,676.767215
87200,,676.8792,0.797092068,676.0821079,677.6762921,,673.3789,0.79727598,672.581624,674.176176,,676.522583,0.656953275,675.8656297,677.1795363
87300,,676.4475,0.805835795,675.6416642,677.2533358,,673.3057,0.807038484,672.4986615,674.1127385,,676.0899658,0.656436861,675.433529,676.7464027
87400,,676.4705,0.813877053,675.6566229,677.2843771,,672.9929,0.802373624,672.1905264,673.7952736,,676.5261841,0.646840155,675.8793439,677.1730242
87500,,676.651,0.796375294,675.8546247,677.4473753,,672.9973,0.814556731,672.1827433,673.8118567,,676.2536011,0.642400444,675.6112006,676.8960015
87600,,676.9582,0.799755974,676.158444,677.757956,,672.2527,0.836487248,671.4162128,673.0891872,,675.6188965,0.667985559,674.9509109,676.286882
87700,,676.7273,0.790434318,675.9368657,677.5177343,,672.5643,0.822155895,671.7421441,673.3864559,,676.0720825,0.651996553,675.420086,676.7240791
87800,,676.8775,0.784952708,676.0925473,677.6624527,,672.667,0.828145518,671.8388545,673.4951455,,675.9298096,0.653042674,675.2767669,676.5828522
87900,,676.0887,0.779710896,675.3089891,676.8684109,,672.6638,0.817863407,671.8459366,673.4816634,,675.7851563,0.668597102,675.1165591,676.4537534
88000,,676.8989,0.778472406,676.1204276,677.6773724,,672.9616,0.826339962,672.13526,673.78794,,676.2805786,0.653451502,675.6271271,676.9340301
88100,,676.9189,0.783228285,676.1356717,677.7021283,,672.6669,0.825816526,671.8410835,673.4927165,,676.2387695,0.649599433,675.5891701,676.888369
88200,,676.8042,0.76808845,676.0361116,677.5722884,,673.1508,0.821261451,672.3295385,673.9720615,,676.3146973,0.650531054,675.6641662,676.9652283
88300,,677.043,0.776399986,676.2666,677.8194,,672.7806,0.821355451,671.9592445,673.6019555,,675.9315796,0.656874716,675.2747049,676.5884543
88400,,676.7208,0.786791469,675.9340085,677.5075915,,673.0417,0.80832911,672.2333709,673.8500291,,676.2196045,0.659340084,675.5602644,676.8789446
88500,,677.0981,0.771259962,676.32684,677.86936,,673.121,0.812665956,672.308334,673.933666,,676.4777832,0.650000811,675.8277824,677.127784
88600,,677.3896,0.772743957,676.616856,678.162344,,673.0517,0.805221364,672.2464786,673.8569214,,676.0654907,0.666459382,675.3990313,676.7319501
88700,,676.9059,0.787860543,676.1180395,677.6937605,,673.059,0.795676282,672.2633237,673.8546763,,676.3579102,0.646496177,675.711414,677.0044063
88800,,676.3703,0.798597898,675.5717021,677.1688979,,672.9394,0.813796221,672.1256038,673.7531962,,676.2132568,0.653710306,675.5595465,676.8669671
88900,,676.636,0.790818673,675.8451813,677.4268187,,672.4785,0.832841706,671.6456583,673.3113417,,676.3477783,0.649402618,675.6983757,676.9971809
89000,,676.3717,0.785531796,675.5861682,677.1572318,,673.3919,0.803463466,672.5884365,674.1953635,,676.2175903,0.658778787,675.5588115,676.8763691
89100,,676.2556,0.804311079,675.4512889,677.0599111,,672.2014,0.818425058,671.3829749,673.0198251,,676.5971069,0.654869199,675.9422377,677.2519761
89200,,676.6486,0.809668775,675.8389312,677.4582688,,673.1467,0.804486403,672.3422136,673.9511864,,675.9501953,0.663058937,675.2871364,676.6132542
89300,,676.5961,0.796377697,675.7997223,677.3924777,,673.0764,0.824266677,672.2521333,673.9006667,,676.2850952,0.643824518,675.6412707,676.9289197
89400,,677.0411,0.794847959,676.246252,677.835948,,673.4717,0.805756033,672.665944,674.277456,,676.453064,0.653540552,675.7995234,677.1066045
89500,,676.0721,0.802983552,675.2691164,676.8750836,,673.2136,0.80274687,672.4108531,674.0163469,,676.3880005,0.652694702,675.7353058,677.0406952
89600,,676.978,0.784442191,676.1935578,677.7624422,,673.0766,0.811472743,672.2651273,673.8880727,,676.1148071,0.667229772,675.4475774,676.7820369
89700,,676.9771,0.767160008,676.20994,677.74426,,673.3552,0.801043859,672.5541561,674.1562439,,676.3269653,0.647092581,675.6798728,676.9740579
89800,,676.1902,0.784323334,675.4058767,676.9745233,,673.8274,0.784617124,673.0427829,674.6120171,,676.6766968,0.644752204,676.0319446,677.321449
89900,,676.9811,0.780796685,676.2003033,677.7618967,,673.8424,0.793275401,673.0491246,674.6356754,,676.260498,0.656978607,675.6035194,676.9174767
90000,,676.8189,0.772720287,676.0461797,677.5916203,,673.7861,0.784753127,673.0013469,674.5708531,,676.1392822,0.653820097,675.4854621,676.7931023
90100,,676.8343,0.769200685,676.0650993,677.6035007,,673.8,0.789193149,673.0108069,674.5891931,,676.1455688,0.657910824,675.487658,676.8034797
90200,,676.7479,0.755603382,675.9922966,677.5035034,,673.3351,0.800649217,672.5344508,674.1357492,,676.5578613,0.64263767,675.9152237,677.200499
90300,,677.2751,0.750384934,676.5247151,678.0254849,,674.1091,0.803653418,673.3054466,674.9127534,,676.038269,0.664363325,675.3739057,676.7026324
90400,,677.0312,0.759300829,676.2718992,677.7905008,,673.4911,0.799183336,672.6919167,674.2902833,,676.0521851,0.654441953,675.3977431,676.706627
90500,,676.96,0.775665827,676.1843342,677.7356658,,673.5468,0.78448564,672.7623144,674.3312856,,676.3466797,0.647336006,675.6993437,676.9940157
90600,,677.4524,0.766237391,676.6861626,678.2186374,,674.0989,0.788029487,673.3108705,674.8869295,,676.3440552,0.645737767,675.6983174,676.9897929
90700,,676.5532,0.779487783,675.7737122,677.3326878,,673.6436,0.786242174,672.8573578,674.4298422,,676.2174072,0.652111351,675.5652959,676.8695186
90800,,676.735,0.768817222,675.9661828,677.5038172,,673.234,0.797548987,672.436451,674.031549,,675.9188843,0.660544813,675.2583395,676.5794291
90900,,676.7102,0.754136802,675.9560632,677.4643368,,674.1018,0.786153038,673.315647,674.887953,,676.1580811,0.666106403,675.4919747,676.8241875
91000,,676.5941,0.750030436,675.8440696,677.3441304,,674.0993,0.792087717,673.3072123,674.8913877,,676.5495605,0.647245228,675.9023153,677.1968058
91100,,676.3582,0.738190398,675.6200096,677.0963904,,673.6917,0.789648087,672.9020519,674.4813481,,676.3737793,0.645611405,675.7281679,677.0193907
91200,,676.5194,0.749095636,675.7703044,677.2684956,,673.5294,0.784059107,672.7453409,674.3134591,,676.6931763,0.646856487,676.0463198,677.3400328
91300,,677.1229,0.732546559,676.3903534,677.8554466,,674.4428,0.765716984,673.677083,675.208517,,676.3641968,0.650222659,675.7139741,677.0144194
91400,,677.1761,0.732167635,676.4439324,677.9082676,,674.4025,0.770006228,673.6324938,675.1725062,,676.3222046,0.647390485,675.6748141,676.9695951
91500,,676.9735,0.738124618,676.2353754,677.7116246,,674.0701,0.769600464,673.3004995,674.8397005,,676.0559082,0.661365867,675.3945423,676.7172741
91600,,677.0928,0.749034828,676.3437652,677.8418348,,673.8229,0.780125014,673.042775,674.603025,,676.102356,0.661617398,675.4407386,676.7639734
91700,,677.0898,0.746588122,676.3432119,677.8363881,,673.9251,0.775065123,673.1500349,674.7001651,,676.1773071,0.656693578,675.5206136,676.8340007
91800,,676.6629,0.769160823,675.8937392,677.4320608,,674.0043,0.777953361,673.2263466,674.7822534,,675.9263916,0.664899707,675.2614919,676.5912913
91900,,676.6417,0.77194435,675.8697557,677.4136443,,673.8672,0.792089361,673.0751106,674.6592894,,675.9237061,0.663797855,675.2599082,676.5875039
92000,,676.9162,0.774750863,676.1414491,677.6909509,,673.6583,0.797573913,672.8607261,674.4558739,,676.1482544,0.655920863,675.4923335,676.8041753
92100,,676.8684,0.784013703,676.0843863,677.6524137,,672.9759,0.793869787,672.1820302,673.7697698,,676.3742065,0.651690066,675.7225165,677.0258966
92200,,676.8297,0.783895589,676.0458044,677.6135956,,674.1119,0.789994913,673.3219051,674.9018949,,675.9303589,0.664658725,675.2657002,676.5950176
92300,,676.4053,0.795694433,675.6096056,677.2009944,,673.6696,0.800329468,672.8692705,674.4699295,,676.3806763,0.655253589,675.7254227,677.0359299
92400,,676.3994,0.790278244,675.6091218,677.1896782,,673.0412,0.800057483,672.2411425,673.8412575,,676.088562,0.649034321,675.4395277,676.7375963
92500,,677.2469,0.784557617,676.4623424,678.0314576,,673.9049,0.795258009,673.109642,674.700158,,676.2567749,0.652656436,675.6041185,676.9094313
92600,,676.8394,0.780342505,676.0590575,677.6197425,,673.5221,0.798130173,672.7239698,674.3202302,,675.9367676,0.65982157,675.276946,676.5965891
92700,,676.9963,0.770955225,676.2253448,677.7672552,,673.574,0.796770679,672.7772293,674.3707707,,676.1159058,0.651047587,675.4648582,676.7669533
92800,,676.4157,0.788473026,675.627227,677.204173,,673.5559,0.802658508,672.7532415,674.3585585,,676.1055908,0.656650066,675.4489408,676.7622409
92900,,677.1207,0.785294215,676.3354058,677.9059942,,673.4396,0.792200976,672.647399,674.231801,,676.2583008,0.653774321,675.6045265,676.9120751
93000,,676.7491,0.777418714,675.9716813,677.5265187,,673.6723,0.795733592,672.8765664,674.4680336,,675.994873,0.662142932,675.3327301,676.657016
93100,,676.6598,0.79040439,675.8693956,677.4502044,,673.4291,0.798518261,672.6305817,674.2276183,,675.9902954,0.648493052,675.3418024,676.6387885
93200,,676.5643,0.781381009,675.782919,677.345681,,673.7085,0.804496283,672.9040037,674.5129963,,676.1436768,0.656304657,675.4873721,676.7999814
93300,,677.043,0.788770434,676.2542296,677.8317704,,673.7271,0.803314455,672.9237855,674.5304145,,676.3502808,0.649210334,675.7010704,676.9994911
93400,,676.8383,0.780508768,676.0577912,677.6188088,,673.1184,0.81319967,672.3052003,673.9315997,,676.041687,0.664505541,675.3771815,676.7061926
93500,,676.4494,0.794324249,675.6550758,677.2437242,,673.974,0.788818223,673.1851818,674.7628182,,676.1482544,0.658710718,675.4895437,676.8069651
93600,,676.6581,0.788691597,675.8694084,677.4467916,,673.545,0.795175585,672.7498244,674.3401756,,676.4354858,0.657759547,675.7777263,677.0932454
93700,,677.2725,0.770806493,676.5016935,678.0433065,,673.5987,0.799593609,672.7991064,674.3982936,,676.3087769,0.652429402,675.6563475,676.9612063
93800,,676.7965,0.786322592,676.0101774,677.5828226,,673.6228,0.794891932,672.8279081,674.4176919,,676.2244873,0.649308205,675.5751791,676.8737955
93900,,676.4456,0.797067931,675.6485321,677.2426679,,674.0424,0.784309021,673.258091,674.826709,,676.7219849,0.655619264,676.0663656,677.3776041
94000,,676.4457,0.796975404,675.6487246,677.2426754,,674.2356,0.792507742,673.4430923,675.0281077,,676.3018799,0.655947864,675.645932,676.9578277
94100,,676.7775,0.800916548,675.9765835,677.5784165,,673.5618,0.806353414,672.7554466,674.3681534,,676.0360107,0.657276034,675.3787347,676.6932868
94200,,676.8663,0.776835851,676.0894641,677.6431359,,673.9283,0.803909088,673.1243909,674.7322091,,676.1894531,0.649769843,675.5396833,676.839223
94300,,676.8071,0.76423754,676.0428625,677.5713375,,674.1627,0.783596156,673.3791038,674.9462962,,676.2932129,0.649079084,675.6441338,676.942292
94400,,676.8623,0.750294041,676.112006,677.612594,,674.164,0.786243493,673.3777565,674.9502435,,676.5513916,0.645047307,675.9063443,677.1964389
94500,,677.382,0.739876337,676.6421237,678.1218763,,673.4129,0.781377419,672.6315226,674.1942774,,676.2590942,0.655212224,675.603882,676.9143065
94600,,676.7496,0.758366688,675.9912333,677.5079667,,674.1142,0.783966744,673.3302333,674.8981667,,676.0820923,0.657316983,675.4247753,676.7394093
94700,,677.0451,0.751423316,676.2936767,677.7965233,,673.5753,0.803183761,672.7721162,674.3784838,,676.1486816,0.65742445,675.4912572,676.8061061
94800,,677.1961,0.75482079,676.4412792,677.9509208,,674.326,0.783926593,673.5420734,675.1099266,,675.6391602,0.669896126,674.969264,676.3090563
94900,,676.9371,0.757571943,676.1795281,677.6946719,,674.1072,0.779300298,673.3278997,674.8865003,,676.2254639,0.651180446,675.5742834,676.8766443
95000,,676.6537,0.75621126,675.8974887,677.4099113,,674.1704,0.794122958,673.376277,674.964523,,676.1726074,0.655050218,675.5175572,676.8276576
95100,,676.9085,0.748090648,676.1604094,677.6565906,,673.4028,0.80788323,672.5949168,674.2106832,,676.6345825,0.645549119,675.9890334,677.2801316
95200,,677.0452,0.744695009,676.300505,677.789895,,673.7578,0.793140488,672.9646595,674.5509405,,676.303772,0.654939115,675.6488329,676.9587111
95300,,676.9552,0.742664804,676.2125352,677.6978648,,673.2084,0.797446325,672.4109537,674.0058463,,676.4494629,0.647140205,675.8023227,677.0966031
95400,,676.9401,0.753958137,676.1861419,677.6940581,,673.9577,0.800130662,673.1575693,674.7578307,,676.3670044,0.64604187,675.7209625,677.0130463
95500,,677.1066,0.745817432,676.3607826,677.8524174,,674.0161,0.795948759,673.2201512,674.8120488,,676.5953979,0.64165473,675.9537432,677.2370527
95600,,676.7964,0.778113618,676.0182864,677.5745136,,673.8764,0.802644717,673.0737553,674.6790447,,676.968811,0.643290818,676.3255202,677.6121019
95700,,677.5551,0.756236623,676.7988634,678.3113366,,674.0044,0.803343192,673.2010568,674.8077432,,676.8327026,0.642893016,676.1898096,677.4755957
95800,,676.534,0.769113088,675.7648869,677.3031131,,673.1983,0.80906188,672.3892381,674.0073619,,676.3886108,0.648783386,675.7398275,677.0373942
95900,,677.0702,0.763009314,676.3071907,677.8332093,,673.6128,0.794177503,672.8186225,674.4069775,,676.5385742,0.652099788,675.8864744,677.190674
96000,,676.9669,0.751896997,676.215003,677.718797,,672.8206,0.807647403,672.0129526,673.6282474,,675.833374,0.671095729,675.1622783,676.5044698
96100,,677.3174,0.759363086,676.5580369,678.0767631,,672.7658,0.828293408,671.9375066,673.5940934,,676.3814087,0.650206566,675.7312021,677.0316153
96200,,676.9667,0.749745241,676.2169548,677.7164452,,673.0582,0.810723278,672.2474767,673.8689233,,676.3933716,0.649952292,675.7434193,677.0433239
96300,,676.9881,0.7459193,676.2421807,677.7340193,,672.8339,0.823734481,672.0101655,673.6576345,,676.7138672,0.64242363,676.0714436,677.3562908
96400,,676.8223,0.767437604,676.0548624,677.5897376,,673.2925,0.820919107,672.4715809,674.1134191,,676.5551758,0.643391609,675.9117842,677.1985674
96500,,675.8168,0.788187044,675.028613,676.604987,,673.3925,0.804197498,672.5883025,674.1966975,,675.9605103,0.658007681,675.3025026,676.6185179
96600,,676.6707,0.785295115,675.8854049,677.4559951,,673.6727,0.799121891,672.8735781,674.4718219,,675.828186,0.672849178,675.1553369,676.5010352
96700,,676.5565,0.779625235,675.7768748,677.3361252,,672.6687,0.815473035,671.853227,673.484173,,676.1419067,0.653806686,675.4881001,676.7957134
96800,,676.8731,0.76633496,676.106765,677.639435,,673.2092,0.81838361,672.3908164,674.0275836,,676.0133057,0.661699533,675.3516061,676.6750052
96900,,676.5525,0.790675518,675.7618245,677.3431755,,673.3826,0.801661065,672.5809389,674.1842611,,676.2918091,0.65406394,675.6377451,676.945873
97000,,676.842,0.77573011,676.0662699,677.6177301,,674.2351,0.794669477,673.4404305,675.0297695,,676.0834961,0.658828378,675.4246677,676.7423245
97100,,677.4127,0.773518571,676.6391814,678.1862186,,673.6528,0.804453097,672.8483469,674.4572531,,676.0498657,0.663736343,675.3861294,676.7136021
97200,,677.1397,0.773454207,676.3662458,677.9131542,,673.1605,0.797891366,672.3626086,673.9583914,,676.4293823,0.655608714,675.7737736,677.084991
97300,,676.7995,0.789272084,676.0102279,677.5887721,,673.6056,0.806124388,672.7994756,674.4117244,,676.3601685,0.650826454,675.709342,677.0109949
97400,,677.1526,0.769298744,676.3833013,677.9218987,,673.3037,0.811544863,672.4921551,674.1152449,,676.4649048,0.646303236,675.8186015,677.111208
97500,,676.9136,0.76551471,676.1480853,677.6791147,,673.3071,0.809217595,672.4978824,674.1163176,,676.1247559,0.661184967,675.4635709,676.7859408
97600,,676.4706,0.785412888,675.6851871,677.2560129,,673.3187,0.805651618,672.5130484,674.1243516,,676.4718018,0.642453671,675.8293481,677.1142554
97700,,677.1903,0.768650785,676.4216492,677.9589508,,673.6976,0.794797992,672.902802,674.492398,,676.8222656,0.643944621,676.178321,677.4662102
97800,,676.5388,0.771141531,675.7676585,677.3099415,,673.7113,0.79554931,672.9157507,674.5068493,,676.1488647,0.664031029,675.4848337,676.8128958
97900,,676.8256,0.745101114,676.0804989,677.5707011,,673.3531,0.803959068,672.5491409,674.1570591,,675.9107056,0.661777616,675.248928,676.5724832
98000,,676.8638,0.741586903,676.1222131,677.6053869,,673.4141,0.783594035,672.630506,674.197694,,676.4165039,0.654817343,675.7616866,677.0713212
98100,,676.8971,0.743122888,676.1539771,677.6402229,,673.684,0.791939915,672.8920601,674.4759399,,676.1862793,0.659235179,675.5270441,676.8455145
98200,,676.7736,0.755194146,676.0184059,677.5287941,,673.9648,0.781680623,673.1831194,674.7464806,,676.0473633,0.659351647,675.3880116,676.7067149
98300,,677.1741,0.756411906,676.4176881,677.9305119,,674.0267,0.786934437,673.2397656,674.8136344,,676.1672974,0.670286417,675.4970109,676.8375838
98400,,676.204,0.782019309,675.4219807,676.9860193,,674.047,0.792532828,673.2544672,674.8395328,,676.2091064,0.655382812,675.5537236,676.8644893
98500,,676.7656,0.78256894,675.9830311,677.5481689,,674.3278,0.779262749,673.5485373,675.1070627,,676.4725952,0.638133883,675.8344613,677.1107291
98600,,676.8417,0.782016532,676.0596835,677.6237165,,674.3502,0.786400115,673.5637999,675.1366001,,676.2943115,0.656096578,675.6382149,676.9504081
98700,,677.1301,0.78053106,676.3495689,677.9106311,,673.5515,0.802218777,672.7492812,674.3537188,,676.361084,0.65195632,675.7091277,677.0130403
98800,,676.7605,0.79899926,675.9615007,677.5594993,,673.5848,0.810458683,672.7743413,674.3952587,,676.1524048,0.646064699,675.5063401,676.7984695
98900,,676.752,0.78822665,675.9637733,677.5402267,,673.3884,0.808701027,672.579699,674.197101,,676.8806763,0.64141506,676.2392612,677.5220913
99000,,676.3856,0.801226347,675.5843737,677.1868263,,673.4887,0.798533432,672.6901666,674.2872334,,675.6600952,0.669992805,674.9901024,676.330088
99100,,677.248,0.788956293,676.4590437,678.0369563,,673.0864,0.804655354,672.2817446,673.8910554,,676.3544922,0.654969811,675.6995224,677.009462
99200,,676.9345,0.792121729,676.1423783,677.7266217,,673.0735,0.809133964,672.264366,673.882634,,676.2461548,0.660410285,675.5857445,676.9065651
99300,,676.7109,0.797852672,675.9130473,677.5087527,,673.5491,0.801888153,672.7472118,674.3509882,,676.1018066,0.657998741,675.4438079,676.7598054
99400,,676.5607,0.794251405,675.7664486,677.3549514,,673.6791,0.783632029,672.895468,674.462732,,676.2443848,0.658035934,675.5863488,676.9024207
99500,,677.313,0.780671227,676.5323288,678.0936712,,673.7289,0.79316872,672.9357313,674.5220687,,676.1965942,0.653587222,675.543007,676.8501815
99600,,677.0062,0.776528911,676.2296711,677.7827289,,674.0581,0.78772837,673.2703716,674.8458284,,676.3009033,0.650973558,675.6499298,676.9518769
99700,,676.9299,0.773815443,676.1560846,677.7037154,,674.4172,0.775631057,673.6415689,675.1928311,,676.0028687,0.65767765,675.345191,676.6605463
99800,,676.4015,0.78368911,675.6178109,677.1851891,,673.5439,0.785493402,672.7584066,674.3293934,,676.2459717,0.653941095,675.5920306,676.8999128
99900,,677.1189,0.753876451,676.3650235,677.8727765,,673.6105,0.801072431,672.8094276,674.4115724,,676.2826538,0.647129774,675.635524,676.9297836
100000,,677.356,0.753331428,676.6026686,678.1093314,,673.5949,0.792331952,672.802568,674.387232,,676.3685913,0.646464109,675.7221272,677.0150554


==> data/queueing_example.csv <==
x,y
0,8.795318604
5000,9.215705872
10000,11.31107616
15000,13.34542179
20000,15.21101379
25000,16.19861603
30000,17.18399811
35000,17.76148796
40000,18.54865265
45000,18.69235039
50000,19.07524109
55000,19.39722633
60000,19.58990479
65000,20.00056458
70000,20.55206108
75000,20.48404694
80000,20.66040039
85000,20.49125481
90000,20.91708755
95000,20.97646332
100000,21.01846504
105000,21.04299927
110000,21.31285667
115000,21.33927727
120000,21.50005913
125000,21.20378685
130000,21.68622398
135000,21.76026154
140000,21.65389442
145000,21.85853958
150000,21.53076553
155000,21.65712738
160000,21.54524994
165000,21.97400856
170000,21.69795799
175000,22.20787048
180000,21.80212784
185000,22.02706337
190000,22.00947762
195000,22.17102051
200000,21.94173622
205000,21.69462395
210000,21.8543129
215000,22.19775963
220000,22.28739548
225000,21.89916801
230000,22.16968346
235000,21.7800045
240000,21.96637535
245000,22.08076286
250000,22.02002525
255000,22.10731888
260000,22.16179657
265000,22.1751194
270000,22.02132416
275000,22.15701866
280000,22.21847725
285000,22.09864426
290000,22.14376259
295000,22.37641525
300000,22.28300858
305000,22.17856598
310000,22.22843742
315000,22.17926598
320000,22.13474464
325000,22.32413864
330000,22.4877243
335000,22.31336021
340000,22.30823517
345000,22.27858925
350000,22.02493095
355000,22.00792694
360000,22.41398621
365000,22.42296219
370000,22.43252182
375000,22.03794098
380000,22.46863365
385000,22.47566414
390000,22.24399567
395000,22.6420784
400000,22.33042145
405000,22.46613503
410000,22.38985252
415000,22.36463928
420000,22.30836296
425000,22.40909958
430000,22.60642052
435000,22.33613777
440000,22.43728256
445000,22.23349571
450000,22.3239193
455000,22.80267143
460000,22.49326134
465000,22.60264969
470000,22.49458122
475000,22.63060379
480000,22.60664177
485000,22.51463699
490000,22.57136154
495000,22.39653778
500000,22.58115768
505000,22.71617126
510000,22.53387833
515000,22.68216896
520000,22.73641586
525000,22.80446053
530000,22.82799339
535000,22.68078613
540000,22.79067039
545000,22.8536377
550000,22.79278374
555000,22.81369209
560000,22.7627182
565000,22.75935173
570000,22.5280838
575000,22.99208069
580000,22.56997871
585000,22.71902275
590000,22.73882675
595000,22.84511757
600000,22.64802361
605000,22.65282822
610000,22.77161789
615000,22.8763504
620000,22.80592155
625000,22.98121452
630000,22.69540787
635000,23.0817852
640000,23.04139137
645000,22.87422371
650000,23.01280403
655000,22.82245827
660000,22.83476448
665000,22.85762596
670000,22.84102058
675000,22.90625763
680000,22.89245796
685000,22.67874718
690000,22.87341309
695000,23.01314545
700000,22.99699211
705000,22.83685493
710000,22.8572979
715000,22.91087151
720000,23.23296738
725000,22.68834305
730000,22.85604095
735000,23.04302216
740000,22.78841591
745000,22.859972
750000,22.88731194
755000,22.99426079
760000,22.92207527
765000,22.7513504
770000,22.91864014
775000,22.94565964
780000,23.15607452
785000,23.10955048
790000,22.97053337
795000,22.92629242
800000,23.19831276
805000,23.07592201
810000,23.15395927
815000,23.22423172
820000,23.26514626
825000,23.26565933
830000,23.14153099
835000,23.07463074
840000,22.90658379
845000,23.42522049
850000,22.94655037
855000,22.87882614
860000,23.17254257
865000,23.05285645
870000,23.01605415
875000,23.18546867
880000,23.15376854
885000,23.06377983
890000,23.02591133
895000,23.21551895
900000,23.24167252
905000,22.98742485
910000,23.05639076
915000,23.25064087
920000,23.23743629
925000,23.17738342
930000,23.05760193
935000,23.07849312
940000,23.19690895
945000,23.11599922
950000,23.07801437
955000,23.32981491
960000,23.09114075
965000,23.1487236
970000,23.14067078
975000,23.18150902
980000,23.24815369
985000,23.10861206
990000,23.19980621
995000,23.19781113
1000000,23.49246788
1005000,23.32613945
1010000,23.28811264
1015000,23.12343597
1020000,23.45115471
1025000,23.25519371
1030000,23.51579094
1035000,23.54570007
1040000,23.22232056
1045000,23.11613083
1050000,23.13068008
1055000,23.4476738
1060000,23.36311913
1065000,23.14050484
1070000,23.09818649
1075000,23.27950478
1080000,23.23602486
1085000,23.42353439
1090000,23.30858994
1095000,23.32721901
1100000,23.36905289
1105000,23.49040222
1110000,23.33178139
1115000,23.25810432
1120000,23.3637104
1125000,23.69374847
1130000,23.42280388
1135000,23.35220528
1140000,23.29597092
1145000,23.18718719
1150000,23.09448624
1155000,23.34505272
1160000,23.62881279
1165000,23.35786819
1170000,23.24225235
1175000,23.48826408
1180000,23.49804688
1185000,23.25899315
1190000,23.51455879
1195000,23.39135551
1200000,23.35671997
1205000,23.33904266
1210000,23.30284309
1215000,23.48947716
1220000,23.43651581
1225000,23.3393364
1230000,23.32687378
1235000,23.23874283
1240000,23.38755035
1245000,23.43232918
1250000,23.57435989
1255000,23.41261482
1260000,23.36842346
1265000,23.70765495
1270000,23.3132782
1275000,23.59263802
1280000,23.81216431
1285000,23.49819756
1290000,23.35344696
1295000,23.54940987
1300000,23.4390583
1305000,23.7854805
1310000,23.58875847
1315000,23.64183617
1320000,23.47397041
1325000,23.55560112
1330000,23.54281998
1335000,23.34021568
1340000,23.49351311
1345000,23.52410316
1350000,23.37328911
1355000,23.42521286
1360000,23.36863327
1365000,23.39293098
1370000,23.46583939
1375000,23.41251755
1380000,23.25687981
1385000,23.7027359
1390000,23.54335213
1395000,23.45721245
1400000,23.6059742
1405000,23.45570374
1410000,23.87815094
1415000,23.48316765
1420000,23.37829018
1425000,23.49987221
1430000,23.47542191
1435000,23.55112648
1440000,23.31336021
1445000,23.61040306
1450000,23.64888763
1455000,23.34518433
1460000,23.55410004
1465000,23.74004745
1470000,23.57333755
1475000,23.82798767
1480000,23.56361198
1485000,23.96127701
1490000,23.64262581
1495000,23.51040268
1500000,23.9079113
1505000,23.59646988
1510000,23.4511795
1515000,23.65844536
1520000,23.3291893
1525000,23.66563797
1530000,23.80148125
1535000,23.64660454
1540000,23.71511269
1545000,23.60636711
1550000,23.52811813
1555000,23.73390579
1560000,23.72682953
1565000,23.60375786
1570000,23.54375648
1575000,23.75270271
1580000,23.77832985
1585000,23.48607635
1590000,23.86261749
1595000,23.82073784
1600000,23.79540443
1605000,23.97438049
1610000,23.50718307
1615000,24.01083755
1620000,23.91895103
1625000,23.55298996
1630000,23.90985489
1635000,23.83550072
1640000,23.94314766
1645000,23.76343346
1650000,23.87619019
1655000,23.90592384
1660000,23.81638908
1665000,23.40649796
1670000,23.84371185
1675000,23.65963364
1680000,23.88350868
1685000,23.52500916
1690000,23.96303749
1695000,23.52765083
1700000,23.7292614
1705000,23.78309059
1710000,23.76016045
1715000,24.13487816
1720000,23.92582512
1725000,23.74329758
1730000,23.73659706
1735000,23.45150375
1740000,23.81916618
1745000,24.01427841
1750000,23.71365738
1755000,24.02892685
1760000,23.82358932
1765000,23.68497086
1770000,23.81505966
1775000,23.85596275
1780000,23.88833427
1785000,23.51767731
1790000,23.99589348
1795000,23.75527382
1800000,23.97547531
1805000,24.09547997
1810000,23.79582787
1815000,23.68580246
1820000,23.98962593
1825000,23.7662468
1830000,23.52892685
1835000,23.83248138
1840000,23.84672737
1845000,23.76883125
1850000,23.7046566
1855000,23.74729538
1860000,23.74855232
1865000,23.82322693
1870000,23.88802147
1875000,23.83308029
1880000,24.07599449
1885000,23.72335052
1890000,23.71626472
1895000,23.83786774
1900000,23.82060051
1905000,23.79765511
1910000,24.06731987
1915000,23.67121124
1920000,23.89062119
1925000,23.97201729
1930000,23.804636
1935000,23.8088398
1940000,23.91914558
1945000,23.62253761
1950000,23.63813782
1955000,24.03232574
1960000,23.85013962
1965000,24.06305885
1970000,23.9700489
1975000,23.64842033
1980000,23.92117882
1985000,23.8290596
1990000,24.13456154
1995000,23.82116127
2000000,23.85084343
2005000,23.53754807
2010000,23.6562767
2015000,23.84233665
2020000,23.83960152
2025000,23.77079964
2030000,23.89861488
2035000,23.75954628
2040000,23.52241898
2045000,23.58611488
2050000,23.69400215
2055000,23.92694283
2060000,23.90333939
2065000,23.9545784
2070000,23.68446541
2075000,23.74999428
2080000,23.81164551
2085000,23.67173767
2090000,23.85477829
2095000,23.87017822
2100000,23.83164215
2105000,23.79336548
2110000,23.68732071
2115000,23.98903084
2120000,24.02402115
2125000,23.92736435
2130000,24.17615318
2135000,23.67584801
2140000,23.71805382
2145000,23.83236122
2150000,23.75019836
2155000,24.19756508
2160000,23.64730644
2165000,23.87407684
2170000,23.76117516
2175000,23.83946609
2180000,24.14535904
2185000,23.9238224
2190000,23.90307617
2195000,23.72237396
2200000,23.72618103
2205000,23.79681206
2210000,23.86797714
2215000,23.79685593
2220000,23.86406136
2225000,23.4058876
2230000,23.85954857
2235000,23.78765297
2240000,23.79401588
2245000,23.56373787
2250000,23.8042717
2255000,23.99791908
2260000,23.88194275
2265000,23.61906242
2270000,23.74093437
2275000,23.60556602
2280000,23.76729012
2285000,23.95980644
2290000,23.88334084
2295000,23.6300621
2300000,23.91834831
2305000,23.76978302
2310000,23.52223969
2315000,23.71970749
2320000,23.97615242
2325000,23.80601501
2330000,23.92693329
2335000,23.78692818
2340000,23.85658455
2345000,24.20026779
2350000,23.6072216
2355000,23.83515549
2360000,23.62138557
2365000,23.78427315
2370000,23.92482376
2375000,23.82859993
2380000,24.01802063
2385000,24.11722183
2390000,23.95679092
2395000,23.85917282
2400000,23.89679718
2405000,23.8267498
2410000,24.08375359
2415000,23.73365021
2420000,23.95647049
2425000,24.01516724
2430000,24.0622673
2435000,23.67589378
2440000,23.77439117
2445000,24.1920433
2450000,23.83627892
2455000,23.92687035
2460000,24.13532829
2465000,23.40469933
2470000,23.94772148
2475000,23.93328094
2480000,23.83641434
2485000,23.9233551
2490000,24.03944016
2495000,24.01792908
2500000,23.95718765
2505000,23.82205009
2510000,24.00076485
2515000,23.96521187
2520000,23.95972824
2525000,24.06783104
2530000,23.92806816
2535000,23.89373207
2540000,24.06231308
2545000,24.19701195
2550000,23.70889854
2555000,24.11928749
2560000,23.70773125
2565000,23.9902401
2570000,23.80080795
2575000,23.89649391
2580000,24.14101601
2585000,23.88180351
2590000,23.7806263
2595000,23.67560005
2600000,24.16308022
2605000,23.97014999
2610000,23.80191803
2615000,24.02116203
2620000,23.95594406
2625000,23.87988091
2630000,23.77915001
2635000,23.98040199
2640000,23.8085804
2645000,24.18538475
2650000,23.87454987
2655000,23.98348618
2660000,23.93567657
2665000,23.85567093
2670000,23.8569355
2675000,23.9317894
2680000,23.87696648
2685000,24.13629532
2690000,23.57321739
2695000,23.9365654
2700000,23.97197533
2705000,23.70175934
2710000,24.12218285
2715000,24.02931976
2720000,23.83238602
2725000,23.87983131
2730000,23.77291489
2735000,23.82743073
2740000,23.76246643
2745000,24.08327675
2750000,23.87665939
2755000,24.02044678
2760000,23.97403908
2765000,23.91883087
2770000,23.89245605
2775000,23.92115021
2780000,23.95542717
2785000,23.86421585
2790000,23.73842049
2795000,23.90963364
2800000,24.16401863
2805000,23.85928345
2810000,24.13088226
2815000,24.01049232
2820000,23.93169403
2825000,23.81782341
2830000,23.99159241
2835000,23.89331055
2840000,23.77972221
2845000,23.87701416
2850000,23.61763954
2855000,24.16167831
2860000,24.11461449
2865000,23.82928848
2870000,24.07811737
2875000,23.72382545
2880000,24.12260056
2885000,23.8885746
2890000,23.72594452
2895000,24.1445713
2900000,23.81694984
2905000,23.97857666
2910000,23.77925301
2915000,23.8752594
2920000,24.22930527
2925000,23.94648361
2930000,24.06967163
2935000,23.88951111
2940000,23.82740784
2945000,23.88659096
2950000,24.14166832
2955000,23.87093925
2960000,23.80061913
2965000,23.853405
2970000,23.7829361
2975000,23.79064369
2980000,24.15641594
2985000,24.12367058
2990000,24.07191849
2995000,24.06851768
3000000,23.81215286
3005000,23.54973602
3010000,23.87420845
3015000,24.41291046
3020000,24.13850975
3025000,24.04732513
3030000,24.02595139
3035000,23.92650604
3040000,23.61439896
3045000,24.16849327
3050000,24.2149086
3055000,23.93659401
3060000,23.92029953
3065000,23.96354103
3070000,23.74747658
3075000,23.7821846
3080000,23.92041016
3085000,23.94544029
3090000,23.77741432
3095000,23.83235931
3100000,24.001194
3105000,23.80628395
3110000,23.65805817
3115000,23.94486427
3120000,23.94247437
3125000,23.98141098
3130000,24.13245583
3135000,23.69287109
3140000,24.06295586
3145000,23.9058609
3150000,23.63348389
3155000,23.84608269
3160000,23.56803513
3165000,23.74505424
3170000,23.92241096
3175000,23.74328423
3180000,23.92393303
3185000,24.06661415
3190000,24.05083466
3195000,24.10424995
3200000,23.85225105
3205000,23.64371872
3210000,23.84435844
3215000,23.65205002
3220000,24.07193947
3225000,23.94120598
3230000,24.11615372
3235000,24.08309364
3240000,23.74790764
3245000,23.90085793
3250000,24.01647377
3255000,24.05017662
3260000,24.2509594
3265000,23.99776077
3270000,23.76043701
3275000,23.9008522
3280000,23.68341255
3285000,23.66038895
3290000,24.01072502
3295000,23.98743439
3300000,23.97628021
3305000,23.97951126
3310000,24.02091408
3315000,23.7922802
3320000,23.87884903
3325000,24.12080002
3330000,23.72692871
3335000,23.70645332
3340000,23.69568443
3345000,23.87923622
3350000,23.68548012
3355000,23.79683304
3360000,23.9825592
3365000,23.87553978
3370000,23.84610367
3375000,23.79074669
3380000,23.97072983
3385000,23.9688549
3390000,23.85229111
3395000,23.84170341
3400000,23.7069912
3405000,23.98236465
3410000,24.14556885
3415000,24.03573608
3420000,23.9229908
3425000,23.88302994
3430000,23.8880024
3435000,23.86833382
3440000,24.08924294
3445000,24.03227234
3450000,23.79607201
3455000,23.85456848
3460000,23.86602974
3465000,23.89305305
3470000,23.99122047
3475000,23.83171272
3480000,23.97364235
3485000,24.27416992
3490000,24.07931328
3495000,23.96541977
3500000,23.75667381
3505000,23.93254089
3510000,23.84557724
3515000,24.06694412
3520000,24.16017342
3525000,23.95397377
3530000,23.98192215
3535000,23.98374176
3540000,23.84048462
3545000,23.95554543
3550000,23.98759651
3555000,23.95560837
3560000,24.04538155
3565000,23.70083618
3570000,24.16903305
3575000,23.9069767
3580000,23.71207428
3585000,23.80230904
3590000,23.98765564
3595000,24.02996826
3600000,23.82833862
3605000,23.95774651
3610000,23.83171463
3615000,23.60711098
3620000,24.10212517
3625000,23.95850754
3630000,23.92335892
3635000,24.21597672
3640000,23.72786903
3645000,24.00180244
3650000,23.90102768
3655000,23.85253716
3660000,24.12965012
3665000,23.90526772
3670000,23.79883766
3675000,24.12515259
3680000,24.02266884
3685000,23.87793541
3690000,23.87668419
3695000,23.8914299
3700000,23.8063736
3705000,24.23031235
3710000,24.02188492
3715000,23.80530167
3720000,23.70128632
3725000,23.82383537
3730000,23.94658089
3735000,23.92020035
3740000,24.03367996
3745000,23.74190331
3750000,23.72182083
3755000,23.80788612
3760000,23.96540642
3765000,23.65089226
3770000,23.88310051
3775000,23.77254295
3780000,23.93139267
3785000,24.10111618
3790000,23.8224144
3795000,23.85464668
3800000,23.98287773
3805000,23.90865326
3810000,24.11940956
3815000,24.04213715
3820000,23.87201118
3825000,23.80876732
3830000,23.88544083
3835000,23.7219944
3840000,23.85460854
3845000,23.95451164
3850000,23.96194267
3855000,23.8306179
3860000,24.03458977
3865000,24.13342667
3870000,23.83023834
3875000,23.83706474
3880000,24.05134201
3885000,24.00162125
3890000,23.84070778
3895000,24.39476776
3900000,23.84220695
3905000,23.72888374
3910000,23.69393349
3915000,23.87554359
3920000,23.85593033
3925000,23.9630394
3930000,23.80345917
3935000,24.00611687
3940000,23.85152817
3945000,24.09417343
3950000,23.82490921
3955000,23.87767982
3960000,24.02018929
3965000,24.18709564
3970000,24.03264236
3975000,23.96536446
3980000,24.05169868
3985000,23.8837204
3990000,23.96402931
3995000,23.87984848
4000000,24.00476837
4005000,24.09061432
4010000,23.96652412
4015000,24.22991943
4020000,23.94217491
4025000,23.92689896
4030000,23.96932793
4035000,24.04571533
4040000,23.81996155
4045000,23.78533745
4050000,24.00528336
4055000,23.97660828
4060000,23.81170273
4065000,24.03564072
4070000,24.10106277
4075000,23.73142815
4080000,23.88082886
4085000,23.7579422
4090000,24.01144409
4095000,23.68192673
4100000,24.06730652
4105000,23.9620285
4110000,23.8716011
4115000,24.03395653
4120000,23.91211891
4125000,23.80958176
4130000,23.74790192
4135000,23.99232483
4140000,24.07277489
4145000,23.89595795
4150000,23.78155899
4155000,24.01166534
4160000,24.21729088
4165000,24.22346497
4170000,23.98236847
4175000,23.9476738
4180000,23.91693497
4185000,23.75998688
4190000,24.00087357
4195000,23.96829605
4200000,23.68559265
4205000,24.11832809
4210000,23.83298492
4215000,23.84976578
4220000,23.97024727
4225000,24.10786247
4230000,24.01091576
4235000,23.76691246
4240000,24.01623917
4245000,23.81261253
4250000,24.10432053
4255000,23.88369942
4260000,23.82805634
4265000,24.12850189
4270000,24.09075737
4275000,23.98402214
4280000,24.09557533
4285000,24.0949688
4290000,23.84526253
4295000,23.85642242
4300000,24.07267952
4305000,23.89694405
4310000,23.85727119
4315000,23.82041359
4320000,23.71285057
4325000,24.02875328
4330000,24.08000946
4335000,23.67022514
4340000,23.97009468
4345000,23.9082222
4350000,23.8071804
4355000,24.01081467
4360000,23.93413544
4365000,24.11095619
4370000,24.23005486
4375000,23.93701744
4380000,23.92422867
4385000,24.0501442
4390000,23.81202888
4395000,24.19103622
4400000,23.91023445
4405000,24.16075325
4410000,24.04303932
4415000,24.12490654
4420000,23.98118401
4425000,24.11385918
4430000,23.92821121
4435000,24.24324799
4440000,24.11857033
4445000,24.01766
4450000,23.88487244
4455000,23.8278656
4460000,23.61651802
4465000,24.02306747
4470000,23.95238113
4475000,23.90662384
4480000,23.77528
4485000,24.12017822
4490000,24.06558418
4495000,24.18877983
4500000,23.88591003
4505000,23.71357727
4510000,24.11821175
4515000,23.99642372
4520000,23.89487648
4525000,23.98282051
4530000,24.13967705
4535000,23.85591507
4540000,23.83710861
4545000,24.02820587
4550000,24.16304398
4555000,23.94252777
4560000,23.98269081
4565000,24.13175583
4570000,23.94929695
4575000,23.74632072
4580000,23.94024277
4585000,24.13251305
4590000,23.80999947
4595000,23.91576195
4600000,24.0905304
4605000,23.83436584
4610000,23.96644783
4615000,23.76953316
4620000,23.93559647
4625000,24.05680466
4630000,23.76892471
4635000,23.91025734
4640000,23.7438488
4645000,24.00963402
4650000,23.82821846
4655000,24.05586433
4660000,23.73059845
4665000,24.15600204
4670000,24.17767715
4675000,23.85489845
4680000,23.83353424
4685000,24.00457573
4690000,23.93742371
4695000,24.01756096
4700000,23.8319931
4705000,23.97608948
4710000,24.02367783
4715000,23.93055534
4720000,23.8197937
4725000,23.73117256
4730000,23.5670166
4735000,24.04698944
4740000,24.15604973
4745000,23.51793671
4750000,24.11790848
4755000,23.77039909
4760000,23.9119873
4765000,23.97203064
4770000,23.78604317
4775000,23.77622032
4780000,23.93983459
4785000,23.81936073
4790000,23.9545517
4795000,23.93255615
4800000,23.50005913
4805000,23.68535042
4810000,23.83450317
4815000,24.12796974
4820000,23.93071556
4825000,23.9541378
4830000,23.80555725
4835000,23.86864281
4840000,24.29872131
4845000,24.00066185
4850000,23.77428627
4855000,24.05162811
4860000,23.99408531
4865000,24.0478611
4870000,23.94014549
4875000,23.78439713
4880000,24.07177544
4885000,24.09841728
4890000,23.91020012
4895000,23.87784195
4900000,23.94102478
4905000,23.74042892
4910000,24.08787346
4915000,23.70445824
4920000,23.88580322
4925000,23.7530365
4930000,23.93981171
4935000,23.8017807
4940000,23.81335258
4945000,24.03935432
4950000,24.10339355
4955000,23.95726585
4960000,23.88558578
4965000,24.0320034
4970000,24.07452393
4975000,23.71358299
4980000,23.89312744
4985000,23.94831467
4990000,24.35579872
4995000,23.97495651
5000000,23.92991829

==> data/small_network.csv <==
x,y,y_CI,y_lb,y_ub
0,7.6188,0.037491433,7.581308567,7.656291433
100,7.7287,0.035701698,7.692998302,7.764401698
200,7.85155,0.033499176,7.818050824,7.885049176
300,7.9243,0.032413332,7.891886668,7.956713332
400,8.0043,0.03159784,7.97270216,8.03589784
500,8.0848,0.03010104,8.05469896,8.11490104
600,8.0951,0.029797353,8.065302647,8.124897353
700,8.1288,0.029080355,8.099719645,8.157880355
800,8.136,0.029420689,8.106579311,8.165420689
900,8.158,0.029284796,8.128715204,8.187284796
1000,8.16315,0.029113395,8.134036605,8.192263395
1100,8.1864,0.028972807,8.157427193,8.215372807
1200,8.1924,0.028411506,8.163988494,8.220811506
1300,8.21255,0.028701091,8.183848909,8.241251091
1400,8.22685,0.029227824,8.197622176,8.256077824
1500,8.22905,0.028690839,8.200359161,8.257740839
1600,8.235,0.029122148,8.205877852,8.264122148
1700,8.25275,0.029347704,8.223402296,8.282097704
1800,8.2819,0.028805959,8.253094041,8.310705959
1900,8.2919,0.029258245,8.262641755,8.321158245
2000,8.31185,0.029491907,8.282358093,8.341341907
2100,8.3156,0.030850195,8.284749805,8.346450195
2200,8.31375,0.031705893,8.282044107,8.345455893
2300,8.3423,0.03222088,8.31007912,8.37452088
2400,8.34465,0.032175119,8.312474881,8.376825119
2500,8.37925,0.032118364,8.347131636,8.411368364
2600,8.36735,0.033557496,8.333792504,8.400907496
2700,8.3909,0.034603144,8.356296856,8.425503144
2800,8.39365,0.035165141,8.358484859,8.428815141
2900,8.4163,0.035387934,8.380912066,8.451687934
3000,8.4215,0.03554976,8.38595024,8.45704976
3100,8.42765,0.034728504,8.392921496,8.462378504
3200,8.4459,0.035469708,8.410430292,8.481369708
3300,8.4644,0.0364996,8.4279004,8.5008996
3400,8.4732,0.036742938,8.436457062,8.509942938
3500,8.48275,0.03726314,8.44548686,8.52001314
3600,8.44705,0.038095505,8.408954495,8.485145505
3700,8.47515,0.036353128,8.438796872,8.511503128
3800,8.47315,0.037781722,8.435368278,8.510931722
3900,8.50435,0.037594157,8.466755843,8.541944157
4000,8.5054,0.038992344,8.466407656,8.544392344
4100,8.48235,0.039307233,8.443042767,8.521657233
4200,8.4978,0.039545738,8.458254262,8.537345738
4300,8.503,0.03990372,8.46309628,8.54290372
4400,8.51765,0.039932592,8.477717408,8.557582592
4500,8.4866,0.040122948,8.446477052,8.526722948
4600,8.52505,0.039827595,8.485222405,8.564877595
4700,8.5155,0.040154282,8.475345718,8.555654282
4800,8.5282,0.039907993,8.488292007,8.568107993
4900,8.56495,0.039473588,8.525476412,8.604423588
5000,8.54835,0.039916995,8.508433005,8.588266995
5100,8.53465,0.040387645,8.494262355,8.575037645
5200,8.5668,0.039858752,8.526941248,8.606658752
5300,8.56715,0.039400447,8.527749553,8.606550447
5400,8.5482,0.040152356,8.508047644,8.588352356
5500,8.54675,0.040766077,8.505983923,8.587516077
5600,8.5609,0.040323632,8.520576368,8.601223632
5700,8.5765,0.040467883,8.536032117,8.616967883
5800,8.57515,0.040596688,8.534553312,8.615746688
5900,8.5729,0.040846163,8.532053837,8.613746163
6000,8.58145,0.040081321,8.541368679,8.621531321
6100,8.60535,0.040232042,8.565117958,8.645582042
6200,8.5949,0.040121489,8.554778511,8.635021489
6300,8.5924,0.03999653,8.55240347,8.63239653
6400,8.6108,0.04008987,8.57071013,8.65088987
6500,8.62365,0.039798735,8.583851265,8.663448735
6600,8.5969,0.040071545,8.556828455,8.636971545
6700,8.6261,0.039778408,8.586321592,8.665878408
6800,8.6373,0.039046595,8.598253405,8.676346595
6900,8.61615,0.040053101,8.576096899,8.656203101
7000,8.60765,0.040362672,8.567287328,8.648012672
7100,8.6149,0.040174844,8.574725156,8.655074844
7200,8.6027,0.039267436,8.563432564,8.641967436
7300,8.6285,0.039285055,8.589214945,8.667785055
7400,8.61925,0.039187494,8.580062506,8.658437494
7500,8.6102,0.039563869,8.570636131,8.649763869
7600,8.62465,0.039608989,8.585041011,8.664258989
7700,8.61885,0.039953251,8.578896749,8.658803251
7800,8.639,0.039717703,8.599282297,8.678717703
7900,8.6253,0.04030518,8.58499482,8.66560518
8000,8.6268,0.04005507,8.58674493,8.66685507
8100,8.63225,0.040101555,8.592148445,8.672351555
8200,8.64125,0.040082833,8.601167167,8.681332833
8300,8.64695,0.040122206,8.606827794,8.687072206
8400,8.6755,0.039364072,8.636135928,8.714864072
8500,8.65435,0.039922514,8.614427486,8.694272514
8600,8.63745,0.04031821,8.59713179,8.67776821
8700,8.63065,0.04029905,8.59035095,8.67094905
8800,8.6455,0.040109374,8.605390626,8.685609374
8900,8.63995,0.03956876,8.60038124,8.67951876
9000,8.63515,0.040006464,8.595143536,8.675156464
9100,8.6458,0.039689392,8.606110608,8.685489392
9200,8.6264,0.039956768,8.586443232,8.666356768
9300,8.6407,0.039753408,8.600946592,8.680453408
9400,8.6694,0.039458847,8.629941153,8.708858847
9500,8.67815,0.039191162,8.638958838,8.717341162
9600,8.6614,0.03968862,8.62171138,8.70108862
9700,8.6861,0.039058223,8.647041777,8.725158223
9800,8.66235,0.039542148,8.622807852,8.701892148
9900,8.66485,0.0392302,8.6256198,8.7040802
10000,8.6548,0.039429256,8.615370744,8.694229256
10100,8.69165,0.038969989,8.652680011,8.730619989
10200,8.676,0.038585071,8.637414929,8.714585071
10300,8.6725,0.038649272,8.633850728,8.711149272
10400,8.6729,0.038678131,8.634221869,8.711578131
10500,8.66825,0.038760092,8.629489908,8.707010092
10600,8.67635,0.038234254,8.638115746,8.714584254
10700,8.70645,0.038509984,8.667940016,8.744959984
10800,8.65635,0.038719934,8.617630066,8.695069934
10900,8.6978,0.038734893,8.659065107,8.736534893
11000,8.68115,0.039034361,8.642115639,8.720184361
11100,8.7002,0.038814027,8.661385973,8.739014027
11200,8.6724,0.039167787,8.633232213,8.711567787
11300,8.69655,0.03928679,8.65726321,8.73583679
11400,8.66185,0.039922335,8.621927665,8.701772335
11500,8.67755,0.040187259,8.637362741,8.717737259
11600,8.6926,0.039333331,8.653266669,8.731933331
11700,8.68225,0.039282286,8.642967714,8.721532286
11800,8.7207,0.039272412,8.681427588,8.759972412
11900,8.70905,0.039405983,8.669644017,8.748455983
12000,8.70665,0.039339368,8.667310632,8.745989368
12100,8.69995,0.03900021,8.66094979,8.73895021
12200,8.7049,0.039141829,8.665758171,8.744041829
12300,8.7027,0.039470277,8.663229723,8.742170277
12400,8.7085,0.03841052,8.67008948,8.74691052
12500,8.71895,0.037986134,8.680963866,8.756936134
12600,8.74885,0.037166562,8.711683438,8.786016562
12700,8.712,0.037474781,8.674525219,8.749474781
12800,8.7,0.038226217,8.661773783,8.738226217
12900,8.7136,0.03791301,8.67568699,8.75151301
13000,8.7223,0.038624265,8.683675735,8.760924265
13100,8.69725,0.038535952,8.658714048,8.735785952
13200,8.7063,0.038487025,8.667812975,8.744787025
13300,8.6942,0.039083449,8.655116551,8.733283449
13400,8.7187,0.038041441,8.680658559,8.756741441
13500,8.72405,0.038851691,8.685198309,8.762901691
13600,8.66635,0.04054249,8.62580751,8.70689249
13700,8.71085,0.039462747,8.671387253,8.750312747
13800,8.6935,0.040111674,8.653388326,8.733611674
13900,8.6971,0.039453362,8.657646638,8.736553362
14000,8.7485,0.038851017,8.709648983,8.787351017
14100,8.71065,0.039752139,8.670897861,8.750402139
14200,8.69045,0.040682657,8.649767343,8.731132657
14300,8.71665,0.03973741,8.67691259,8.75638741
14400,8.71255,0.040412892,8.672137108,8.752962892
14500,8.6819,0.040398639,8.641501361,8.722298639
14600,8.68125,0.040698722,8.640551278,8.721948722
14700,8.704,0.039979281,8.664020719,8.743979281
14800,8.70175,0.04034199,8.66140801,8.74209199
14900,8.7131,0.039496972,8.673603028,8.752596972
15000,8.6794,0.040455725,8.638944275,8.719855725
15100,8.7062,0.040587318,8.665612682,8.746787318
15200,8.7022,0.040145233,8.662054767,8.742345233
15300,8.7027,0.039751815,8.662948185,8.742451815
15400,8.71085,0.040017727,8.670832273,8.750867727
15500,8.7093,0.040049864,8.669250136,8.749349864
15600,8.72415,0.03976074,8.68438926,8.76391074
15700,8.7462,0.039200036,8.706999964,8.785400036
15800,8.71795,0.03978278,8.67816722,8.75773278
15900,8.71765,0.0392425,8.6784075,8.7568925
16000,8.7068,0.039519196,8.667280804,8.746319196
16100,8.73095,0.039089824,8.691860176,8.770039824
16200,8.69705,0.040573944,8.656476056,8.737623944
16300,8.7106,0.040160794,8.670439206,8.750760794
16400,8.71105,0.039899494,8.671150506,8.750949494
16500,8.7245,0.039634223,8.684865777,8.764134223
16600,8.72835,0.039798699,8.688551301,8.768148699
16700,8.72345,0.040175233,8.683274767,8.763625233
16800,8.723,0.040151069,8.682848931,8.763151069
16900,8.7311,0.039924108,8.691175892,8.771024108
17000,8.7403,0.039635531,8.700664469,8.779935531
17100,8.7183,0.040197946,8.678102054,8.758497946
17200,8.755,0.039027689,8.715972311,8.794027689
17300,8.7225,0.03993035,8.68256965,8.76243035
17400,8.72315,0.040166425,8.682983575,8.763316425
17500,8.7264,0.040618475,8.685781525,8.767018475
17600,8.73885,0.039781135,8.699068865,8.778631135
17700,8.71795,0.039752316,8.678197684,8.757702316
17800,8.7134,0.040297443,8.673102557,8.753697443
17900,8.72935,0.04031896,8.68903104,8.76966896
18000,8.726,0.040137038,8.685862962,8.766137038
18100,8.72945,0.039921073,8.689528927,8.769371073
18200,8.71345,0.040392902,8.673057098,8.753842902
18300,8.7346,0.040013129,8.694586871,8.774613129
18400,8.70395,0.040140804,8.663809196,8.744090804
18500,8.7435,0.039588624,8.703911376,8.783088624
18600,8.73645,0.039776886,8.696673114,8.776226886
18700,8.7333,0.040151896,8.693148104,8.773451896
18800,8.71515,0.040297237,8.674852763,8.755447237
18900,8.71115,0.039990127,8.671159873,8.751140127
19000,8.7387,0.040294246,8.698405754,8.778994246
19100,8.73315,0.03946568,8.69368432,8.77261568
19200,8.7459,0.039284172,8.706615828,8.785184172
19300,8.75335,0.038851368,8.714498632,8.792201368
19400,8.7506,0.038596472,8.712003528,8.789196472
19500,8.7387,0.03942829,8.69927171,8.77812829
19600,8.7283,0.039362633,8.688937367,8.767662633
19700,8.7297,0.039258857,8.690441143,8.768958857
19800,8.73075,0.039369381,8.691380619,8.770119381
19900,8.73035,0.039769772,8.690580228,8.770119772
20000,8.7369,0.039343229,8.697556771,8.776243229
20100,8.73635,0.03899356,8.69735644,8.77534356
20200,8.75765,0.038786838,8.718863162,8.796436838
20300,8.73565,0.039144187,8.696505813,8.774794187
20400,8.76625,0.038946055,8.727303945,8.805196055
20500,8.73455,0.039383136,8.695166864,8.773933136
20600,8.74885,0.038514683,8.710335317,8.787364683
20700,8.77735,0.038245331,8.739104669,8.815595331
20800,8.75365,0.038794498,8.714855502,8.792444498
20900,8.75365,0.039648347,8.714001653,8.793298347
21000,8.76295,0.038758083,8.724191917,8.801708083
21100,8.7348,0.039435838,8.695364162,8.774235838
21200,8.7652,0.039259965,8.725940035,8.804459965
21300,8.73785,0.039931253,8.697918747,8.777781253
21400,8.7259,0.040153533,8.685746467,8.766053533
21500,8.72165,0.040419862,8.681230138,8.762069862
21600,8.7552,0.039844054,8.715355946,8.795044054
21700,8.76,0.039185339,8.720814661,8.799185339
21800,8.7371,0.039672172,8.697427828,8.776772172
21900,8.7307,0.039665428,8.691034572,8.770365428
22000,8.76175,0.03934309,8.72240691,8.80109309
22100,8.74385,0.039330014,8.704519986,8.783180014
22200,8.7318,0.039674558,8.692125442,8.771474558
22300,8.738,0.039709989,8.698290011,8.777709989
22400,8.7455,0.039564488,8.705935512,8.785064488
22500,8.72925,0.039701743,8.689548257,8.768951743
22600,8.7498,0.039505052,8.710294948,8.789305052
22700,8.7253,0.040418578,8.684881422,8.765718578
22800,8.71935,0.04053928,8.67881072,8.75988928
22900,8.7284,0.040416062,8.687983938,8.768816062
23000,8.7447,0.039952605,8.704747395,8.784652605
23100,8.7406,0.039668224,8.700931776,8.780268224
23200,8.73635,0.039702948,8.696647052,8.776052948
23300,8.71965,0.040566029,8.679083971,8.760216029
23400,8.741,0.039469489,8.701530511,8.780469489
23500,8.7241,0.039938125,8.684161875,8.764038125
23600,8.73165,0.039584059,8.692065941,8.771234059
23700,8.7298,0.040247842,8.689552158,8.770047842
23800,8.7419,0.040313286,8.701586714,8.782213286
23900,8.7608,0.039300645,8.721499355,8.800100645
24000,8.7574,0.040370555,8.717029445,8.797770555
24100,8.7807,0.039495032,8.741204968,8.820195032
24200,8.7571,0.040367302,8.716732698,8.797467302
24300,8.7361,0.040060332,8.696039668,8.776160332
24400,8.73625,0.040197251,8.696052749,8.776447251
24500,8.75745,0.039995968,8.717454032,8.797445968
24600,8.744,0.039948801,8.704051199,8.783948801
24700,8.7378,0.039963647,8.697836353,8.777763647
24800,8.744,0.040114208,8.703885792,8.784114208
24900,8.73735,0.039749955,8.697600045,8.777099955
25000,8.7523,0.039545734,8.712754266,8.791845734
25100,8.7456,0.039997928,8.705602072,8.785597928
25200,8.7657,0.039549165,8.726150835,8.805249165
25300,8.77395,0.039135557,8.734814443,8.813085557
25400,8.76555,0.038709462,8.726840538,8.804259462
25500,8.74365,0.039830197,8.703819803,8.783480197
25600,8.77665,0.038854793,8.737795207,8.815504793
25700,8.7684,0.03888145,8.72951855,8.80728145
25800,8.7881,0.038548275,8.749551725,8.826648275
25900,8.7557,0.03861511,8.71708489,8.79431511
26000,8.7904,0.038618981,8.751781019,8.829018981
26100,8.7927,0.037923529,8.754776471,8.830623529
26200,8.76665,0.038256792,8.728393208,8.804906792
26300,8.77945,0.037651294,8.741798706,8.817101294
26400,8.77345,0.037960474,8.735489526,8.811410474
26500,8.77745,0.03785143,8.73959857,8.81530143
26600,8.7793,0.038312439,8.740987561,8.817612439
26700,8.7591,0.038747247,8.720352753,8.797847247
26800,8.75725,0.038986612,8.718263388,8.796236612
26900,8.77525,0.038780171,8.736469829,8.814030171
27000,8.773,0.038801208,8.734198792,8.811801208
27100,8.74825,0.039263161,8.708986839,8.787513161
27200,8.78785,0.038884062,8.748965938,8.826734062
27300,8.76005,0.039410834,8.720639166,8.799460834
27400,8.7557,0.039329215,8.716370785,8.795029215
27500,8.75545,0.03883412,8.71661588,8.79428412
27600,8.74835,0.039007888,8.709342112,8.787357888
27700,8.77115,0.038703412,8.732446588,8.809853412
27800,8.77775,0.03896347,8.73878653,8.81671347
27900,8.74995,0.039674401,8.710275599,8.789624401
28000,8.7913,0.038283864,8.753016136,8.829583864
28100,8.74225,0.039086027,8.703163973,8.781336027
28200,8.77975,0.038587143,8.741162857,8.818337143
28300,8.803,0.0382231,8.7647769,8.8412231
28400,8.7563,0.039534953,8.716765047,8.795834953
28500,8.7977,0.038289762,8.759410238,8.835989762
28600,8.80025,0.038389752,8.761860248,8.838639752
28700,8.76585,0.03914889,8.72670111,8.80499889
28800,8.742,0.039248695,8.702751305,8.781248695
28900,8.76505,0.038927196,8.726122804,8.803977196
29000,8.7901,0.038535733,8.751564267,8.828635733
29100,8.7624,0.039243284,8.723156716,8.801643284
29200,8.77535,0.039090845,8.736259155,8.814440845
29300,8.76335,0.039235465,8.724114535,8.802585465
29400,8.7799,0.038991792,8.740908208,8.818891792
29500,8.77095,0.038712059,8.732237941,8.809662059
29600,8.7945,0.037851195,8.756648805,8.832351195
29700,8.7697,0.038597868,8.731102132,8.808297868
29800,8.76005,0.038593887,8.721456113,8.798643887
29900,8.78435,0.038957423,8.745392577,8.823307423
30000,8.7358,0.039523098,8.696276902,8.775323098
30100,8.77525,0.039386095,8.735863905,8.814636095
30200,8.7677,0.038978858,8.728721142,8.806678858
30300,8.78175,0.039097082,8.742652918,8.820847082
30400,8.7905,0.038456998,8.752043002,8.828956998
30500,8.7689,0.039291856,8.729608144,8.808191856
30600,8.7775,0.039130615,8.738369385,8.816630615
30700,8.7669,0.039330032,8.727569968,8.806230032
30800,8.7533,0.039409908,8.713890092,8.792709908
30900,8.761,0.040001233,8.720998767,8.801001233
31000,8.7496,0.040361548,8.709238452,8.789961548
31100,8.78345,0.0392588,8.7441912,8.8227088
31200,8.77945,0.039229212,8.740220788,8.818679212
31300,8.75885,0.039476238,8.719373762,8.798326238
31400,8.7835,0.038714345,8.744785655,8.822214345
31500,8.78705,0.0384157,8.7486343,8.8254657
31600,8.74705,0.039404873,8.707645127,8.786454873
31700,8.77035,0.038817156,8.731532844,8.809167156
31800,8.76545,0.039350676,8.726099324,8.804800676
31900,8.7681,0.038784536,8.729315464,8.806884536
32000,8.7682,0.038566097,8.729633903,8.806766097
32100,8.7611,0.038964295,8.722135705,8.800064295
32200,8.77495,0.039023032,8.735926968,8.813973032
32300,8.77225,0.038902303,8.733347697,8.811152303
32400,8.71975,0.040095761,8.679654239,8.759845761
32500,8.77885,0.038669652,8.740180348,8.817519652
32600,8.76395,0.039083186,8.724866814,8.803033186
32700,8.75835,0.03910929,8.71924071,8.79745929
32800,8.7786,0.03860148,8.73999852,8.81720148
32900,8.7649,0.039151257,8.725748743,8.804051257
33000,8.76215,0.038873689,8.723276311,8.801023689
33100,8.77315,0.039067121,8.734082879,8.812217121
33200,8.77365,0.03898698,8.73466302,8.81263698
33300,8.7739,0.038667173,8.735232827,8.812567173
33400,8.78845,0.038641352,8.749808648,8.827091352
33500,8.80725,0.038528243,8.768721757,8.845778243
33600,8.77055,0.038643981,8.731906019,8.809193981
33700,8.8136,0.037256259,8.776343741,8.850856259
33800,8.7802,0.03823219,8.74196781,8.81843219
33900,8.78015,0.037900892,8.742249108,8.818050892
34000,8.7627,0.037856622,8.724843378,8.800556622
34100,8.7937,0.037184343,8.756515657,8.830884343
34200,8.79905,0.037777241,8.761272759,8.836827241
34300,8.8012,0.037350781,8.763849219,8.838550781
34400,8.78545,0.03778558,8.74766442,8.82323558
34500,8.78185,0.03841318,8.74343682,8.82026318
34600,8.7763,0.038662276,8.737637724,8.814962276
34700,8.7743,0.038850264,8.735449736,8.813150264
34800,8.7609,0.039441832,8.721458168,8.800341832
34900,8.7667,0.039157556,8.727542444,8.805857556
35000,8.76995,0.039361983,8.730588017,8.809311983
35100,8.7777,0.038883339,8.738816661,8.816583339
35200,8.7982,0.038946829,8.759253171,8.837146829
35300,8.769,0.038868025,8.730131975,8.807868025
35400,8.7669,0.038870803,8.728029197,8.805770803
35500,8.7674,0.038799293,8.728600707,8.806199293
35600,8.79565,0.038246755,8.757403245,8.833896755
35700,8.81005,0.037946428,8.772103572,8.847996428
35800,8.75315,0.039605659,8.713544341,8.792755659
35900,8.7702,0.039422563,8.730777437,8.809622563
36000,8.7696,0.039265011,8.730334989,8.808865011
36100,8.77345,0.039386412,8.734063588,8.812836412
36200,8.7727,0.038888477,8.733811523,8.811588477
36300,8.80445,0.038809027,8.765640973,8.843259027
36400,8.75205,0.039717426,8.712332574,8.791767426
36500,8.7544,0.039724819,8.714675181,8.794124819
36600,8.77545,0.039098018,8.736351982,8.814548018
36700,8.76885,0.040027491,8.728822509,8.808877491
36800,8.77115,0.039923359,8.731226641,8.811073359
36900,8.77045,0.040133381,8.730316619,8.810583381
37000,8.77655,0.040123152,8.736426848,8.816673152
37100,8.78885,0.039668466,8.749181534,8.828518466
37200,8.7902,0.039286713,8.750913287,8.829486713
37300,8.80795,0.038677583,8.769272417,8.846627583
37400,8.778,0.04003513,8.73796487,8.81803513
37500,8.7419,0.040384029,8.701515971,8.782284029
37600,8.7655,0.039762225,8.725737775,8.805262225
37700,8.7713,0.039792152,8.731507848,8.811092152
37800,8.7756,0.039274974,8.736325026,8.814874974
37900,8.76065,0.039963941,8.720686059,8.800613941
38000,8.7619,0.039394066,8.722505934,8.801294066
38100,8.7693,0.039611839,8.729688161,8.808911839
38200,8.7779,0.039567775,8.738332225,8.817467775
38300,8.7825,0.039001051,8.743498949,8.821501051
38400,8.7583,0.040168508,8.718131492,8.798468508
38500,8.74755,0.04024621,8.70730379,8.78779621
38600,8.7742,0.040219154,8.733980846,8.814419154
38700,8.7687,0.039652228,8.729047772,8.808352228
38800,8.77855,0.038986505,8.739563495,8.817536505
38900,8.7878,0.039226153,8.748573847,8.827026153
39000,8.8008,0.039300105,8.761499895,8.840100105
39100,8.73115,0.040191336,8.690958664,8.771341336
39200,8.75445,0.04007088,8.71437912,8.79452088
39300,8.7379,0.040665111,8.697234889,8.778565111
39400,8.75445,0.039913194,8.714536806,8.794363194
39500,8.7614,0.040151474,8.721248526,8.801551474
39600,8.75145,0.040623826,8.710826174,8.792073826
39700,8.77415,0.03987065,8.73427935,8.81402065
39800,8.76975,0.039655238,8.730094762,8.809405238
39900,8.7639,0.039741745,8.724158255,8.803641745
40000,8.7447,0.040826952,8.703873048,8.785526952
40100,8.76985,0.040086414,8.729763586,8.809936414
40200,8.77885,0.039706326,8.739143674,8.818556326
40300,8.77235,0.039676078,8.732673922,8.812026078
40400,8.7578,0.039701908,8.718098092,8.797501908
40500,8.77565,0.039323514,8.736326486,8.814973514
40600,8.78205,0.039768594,8.742281406,8.821818594
40700,8.7798,0.039558886,8.740241114,8.819358886
40800,8.7849,0.039443942,8.745456058,8.824343942
40900,8.7437,0.04085327,8.70284673,8.78455327
41000,8.7806,0.039666148,8.740933852,8.820266148
41100,8.7812,0.039554813,8.741645187,8.820754813
41200,8.7919,0.03934969,8.75255031,8.83124969
41300,8.7701,0.039468875,8.730631125,8.809568875
41400,8.7893,0.038603402,8.750696598,8.827903402
41500,8.7934,0.039084554,8.754315446,8.832484554
41600,8.7496,0.040204177,8.709395823,8.789804177
41700,8.77565,0.039710291,8.735939709,8.815360291
41800,8.77225,0.039640547,8.732609453,8.811890547
41900,8.79315,0.039248712,8.753901288,8.832398712
42000,8.76015,0.03991666,8.72023334,8.80006666
42100,8.7826,0.039356799,8.743243201,8.821956799
42200,8.76325,0.039620191,8.723629809,8.802870191
42300,8.75155,0.03949873,8.71205127,8.79104873
42400,8.79915,0.038725116,8.760424884,8.837875116
42500,8.76585,0.039212423,8.726637577,8.805062423
42600,8.7762,0.039163849,8.737036151,8.815363849
42700,8.7864,0.039093967,8.747306033,8.825493967
42800,8.80925,0.038629478,8.770620522,8.847879478
42900,8.76265,0.039795852,8.722854148,8.802445852
43000,8.7732,0.038672606,8.734527394,8.811872606
43100,8.7999,0.038660573,8.761239427,8.838560573
43200,8.77885,0.038628432,8.740221568,8.817478432
43300,8.7568,0.038691843,8.718108157,8.795491843
43400,8.81905,0.037663187,8.781386813,8.856713187
43500,8.76175,0.038584967,8.723165033,8.800334967
43600,8.7974,0.037934262,8.759465738,8.835334262
43700,8.78875,0.038497873,8.750252127,8.827247873
43800,8.81795,0.037537848,8.780412152,8.855487848
43900,8.8069,0.037911149,8.768988851,8.844811149
44000,8.7908,0.038125238,8.752674762,8.828925238
44100,8.79555,0.037581964,8.757968036,8.833131964
44200,8.8227,0.037020409,8.785679591,8.859720409
44300,8.7856,0.037053727,8.748546273,8.822653727
44400,8.8234,0.036779781,8.786620219,8.860179781
44500,8.8122,0.036807012,8.775392988,8.849007012
44600,8.80885,0.037088233,8.771761767,8.845938233
44700,8.8025,0.037006771,8.765493229,8.839506771
44800,8.7888,0.037639937,8.751160063,8.826439937
44900,8.8131,0.037344025,8.775755975,8.850444025
45000,8.78615,0.038146194,8.748003806,8.824296194
45100,8.7788,0.038463995,8.740336005,8.817263995
45200,8.8148,0.037189347,8.777610653,8.851989347
45300,8.8111,0.03788579,8.77321421,8.84898579
45400,8.7967,0.037943586,8.758756414,8.834643586
45500,8.79365,0.0383116,8.7553384,8.8319616
45600,8.79595,0.038230025,8.757719975,8.834180025
45700,8.7639,0.038971365,8.724928635,8.802871365
45800,8.7883,0.038785055,8.749514945,8.827085055
45900,8.75735,0.039646751,8.717703249,8.796996751
46000,8.79235,0.038691866,8.753658134,8.831041866
46100,8.789,0.038291966,8.750708034,8.827291966
46200,8.8126,0.038414006,8.774185994,8.851014006
46300,8.80125,0.038532128,8.762717872,8.839782128
46400,8.79345,0.038361532,8.755088468,8.831811532
46500,8.79565,0.038563062,8.757086938,8.834213062
46600,8.79225,0.038460926,8.753789074,8.830710926
46700,8.80825,0.038701734,8.769548266,8.846951734
46800,8.78415,0.038993731,8.745156269,8.823143731
46900,8.7723,0.039265745,8.733034255,8.811565745
47000,8.792,0.038892329,8.753107671,8.830892329
47100,8.76645,0.039656238,8.726793762,8.806106238
47200,8.78045,0.03973102,8.74071898,8.82018102
47300,8.7833,0.038923082,8.744376918,8.822223082
47400,8.79305,0.039353505,8.753696495,8.832403505
47500,8.79535,0.039096669,8.756253331,8.834446669
47600,8.793,0.039382628,8.753617372,8.832382628
47700,8.76465,0.040139199,8.724510801,8.804789199
47800,8.78485,0.039604783,8.745245217,8.824454783
47900,8.78945,0.039119162,8.750330838,8.828569162
48000,8.8378,0.038312869,8.799487131,8.876112869
48100,8.77375,0.039616936,8.734133064,8.813366936
48200,8.79205,0.039263033,8.752786967,8.831313033
48300,8.79325,0.039357576,8.753892424,8.832607576
48400,8.74835,0.040423976,8.707926024,8.788773976
48500,8.7635,0.04012913,8.72337087,8.80362913
48600,8.7674,0.040163683,8.727236317,8.807563683
48700,8.73405,0.041217124,8.692832876,8.775267124
48800,8.7855,0.039501605,8.745998395,8.825001605
48900,8.7805,0.03942406,8.74107594,8.81992406
49000,8.79405,0.039068358,8.754981642,8.833118358
49100,8.77505,0.039177058,8.735872942,8.814227058
49200,8.7822,0.039725509,8.742474491,8.821925509
49300,8.7987,0.038774744,8.759925256,8.837474744
49400,8.7882,0.039117865,8.749082135,8.827317865
49500,8.7924,0.038813876,8.753586124,8.831213876
49600,8.79755,0.03853097,8.75901903,8.83608097
49700,8.7833,0.038514187,8.744785813,8.821814187
49800,8.786,0.038670393,8.747329607,8.824670393
49900,8.8111,0.038383629,8.772716371,8.849483629
50000,8.79095,0.038680426,8.752269574,8.829630426
50100,8.79845,0.0386545,8.7597955,8.8371045
50200,8.7796,0.03853084,8.74106916,8.81813084
50300,8.7908,0.037891208,8.752908792,8.828691208
50400,8.80565,0.038142364,8.767507636,8.843792364
50500,8.79575,0.038657113,8.757092887,8.834407113
50600,8.795,0.038486031,8.756513969,8.833486031
50700,8.80945,0.037700917,8.771749083,8.847150917
50800,8.79605,0.038485206,8.757564794,8.834535206
50900,8.8114,0.038384176,8.773015824,8.849784176
51000,8.7748,0.039021395,8.735778605,8.813821395
51100,8.7939,0.038394056,8.755505944,8.832294056
51200,8.75925,0.038955671,8.720294329,8.798205671
51300,8.81945,0.037941028,8.781508972,8.857391028
51400,8.81365,0.03805172,8.77559828,8.85170172
51500,8.8085,0.038110805,8.770389195,8.846610805
51600,8.78915,0.038284063,8.750865937,8.827434063
51700,8.80495,0.038075105,8.766874895,8.843025105
51800,8.79025,0.037777117,8.752472883,8.828027117
51900,8.8224,0.037897978,8.784502022,8.860297978
52000,8.7833,0.037785561,8.745514439,8.821085561
52100,8.8263,0.036833128,8.789466872,8.863133128
52200,8.81005,0.037337142,8.772712858,8.847387142
52300,8.82515,0.03774919,8.78740081,8.86289919
52400,8.8103,0.037784004,8.772515996,8.848084004
52500,8.7673,0.038845489,8.728454511,8.806145489
52600,8.79955,0.0384314,8.7611186,8.8379814
52700,8.81915,0.038255452,8.780894548,8.857405452
52800,8.79515,0.038711634,8.756438366,8.833861634
52900,8.7835,0.039006871,8.744493129,8.822506871
53000,8.8053,0.038570169,8.766729831,8.843870169
53100,8.7967,0.038447152,8.758252848,8.835147152
53200,8.82435,0.038082005,8.786267995,8.862432005
53300,8.7851,0.038342977,8.746757023,8.823442977
53400,8.7771,0.038976975,8.738123025,8.816076975
53500,8.7805,0.039315307,8.741184693,8.819815307
53600,8.80145,0.038684114,8.762765886,8.840134114
53700,8.8124,0.038461282,8.773938718,8.850861282
53800,8.8004,0.037914628,8.762485372,8.838314628
53900,8.7941,0.038152823,8.755947177,8.832252823
54000,8.78715,0.038202071,8.748947929,8.825352071
54100,8.8305,0.037559831,8.792940169,8.868059831
54200,8.7759,0.038791439,8.737108561,8.814691439
54300,8.80595,0.038278014,8.767671986,8.844228014
54400,8.8134,0.037906491,8.775493509,8.851306491
54500,8.841,0.036944163,8.804055837,8.877944163
54600,8.81905,0.037675522,8.781374478,8.856725522
54700,8.8139,0.037549641,8.776350359,8.851449641
54800,8.83085,0.037660818,8.793189182,8.868510818
54900,8.80405,0.03757007,8.76647993,8.84162007
55000,8.7715,0.038782528,8.732717472,8.810282528
55100,8.80375,0.037557986,8.766192014,8.841307986
55200,8.78305,0.038235834,8.744814166,8.821285834
55300,8.82385,0.037386909,8.786463091,8.861236909
55400,8.7875,0.038472391,8.749027609,8.825972391
55500,8.82125,0.037251523,8.783998477,8.858501523
55600,8.80015,0.03809301,8.76205699,8.83824301
55700,8.81295,0.037773667,8.775176333,8.850723667
55800,8.79975,0.038037555,8.761712445,8.837787555
55900,8.7997,0.037874514,8.761825486,8.837574514
56000,8.8057,0.037570237,8.768129763,8.843270237
56100,8.7594,0.038640837,8.720759163,8.798040837
56200,8.82635,0.036943729,8.789406271,8.863293729
56300,8.8389,0.036898116,8.802001884,8.875798116
56400,8.8046,0.037264399,8.767335601,8.841864399
56500,8.82445,0.037413186,8.787036814,8.861863186
56600,8.8138,0.037401407,8.776398593,8.851201407
56700,8.8251,0.037272781,8.787827219,8.862372781
56800,8.81555,0.03771005,8.77783995,8.85326005
56900,8.836,0.037265603,8.798734397,8.873265603
57000,8.8067,0.037674668,8.769025332,8.844374668
57100,8.7955,0.037959421,8.757540579,8.833459421
57200,8.81085,0.037569793,8.773280207,8.848419793
57300,8.83945,0.036910725,8.802539275,8.876360725
57400,8.7944,0.037859164,8.756540836,8.832259164
57500,8.8088,0.037328239,8.771471761,8.846128239
57600,8.7894,0.038251802,8.751148198,8.827651802
57700,8.80325,0.037599087,8.765650913,8.840849087
57800,8.8258,0.037584429,8.788215571,8.863384429
57900,8.808,0.037646915,8.770353085,8.845646915
58000,8.8196,0.037886132,8.781713868,8.857486132
58100,8.80095,0.037899693,8.763050307,8.838849693
58200,8.7995,0.03871582,8.76078418,8.83821582
58300,8.7991,0.038204845,8.760895155,8.837304845
58400,8.78225,0.03801604,8.74423396,8.82026604
58500,8.8059,0.038095974,8.767804026,8.843995974
58600,8.81235,0.037911149,8.774438851,8.850261149
58700,8.8083,0.038325514,8.769974486,8.846625514
58800,8.80585,0.037785909,8.768064091,8.843635909
58900,8.8187,0.037632756,8.781067244,8.856332756
59000,8.7907,0.038155331,8.752544669,8.828855331
59100,8.8118,0.037208796,8.774591204,8.849008796
59200,8.80405,0.037818815,8.766231185,8.841868815
59300,8.81655,0.037462956,8.779087044,8.854012956
59400,8.7945,0.037311138,8.757188862,8.831811138
59500,8.77085,0.037976341,8.732873659,8.808826341
59600,8.8082,0.037093836,8.771106164,8.845293836
59700,8.8001,0.037735009,8.762364991,8.837835009
59800,8.80665,0.037685728,8.768964272,8.844335728
59900,8.80105,0.037425486,8.763624514,8.838475486
60000,8.81205,0.037557887,8.774492113,8.849607887
60100,8.7968,0.037765516,8.759034484,8.834565516
60200,8.82955,0.037016886,8.792533114,8.866566886
60300,8.8089,0.037415613,8.771484387,8.846315613
60400,8.78495,0.038103843,8.746846157,8.823053843
60500,8.8152,0.03714736,8.77805264,8.85234736
60600,8.7927,0.037953274,8.754746726,8.830653274
60700,8.80195,0.038107961,8.763842039,8.840057961
60800,8.80955,0.038190635,8.771359365,8.847740635
60900,8.79655,0.038064666,8.758485334,8.834614666
61000,8.79055,0.038314727,8.752235273,8.828864727
61100,8.8159,0.038582776,8.777317224,8.854482776
61200,8.7724,0.039196333,8.733203667,8.811596333
61300,8.78715,0.039199903,8.747950097,8.826349903
61400,8.7881,0.0385444,8.7495556,8.8266444
61500,8.80915,0.038378306,8.770771694,8.847528306
61600,8.81475,0.038172846,8.776577154,8.852922846
61700,8.81385,0.038647807,8.775202193,8.852497807
61800,8.7778,0.039388747,8.738411253,8.817188747
61900,8.80555,0.0389301,8.7666199,8.8444801
62000,8.7699,0.039808894,8.730091106,8.809708894
62100,8.79735,0.039253531,8.758096469,8.836603531
62200,8.79325,0.039613112,8.753636888,8.832863112
62300,8.7957,0.039427358,8.756272642,8.835127358
62400,8.7889,0.039349626,8.749550374,8.828249626
62500,8.78125,0.040064612,8.741185388,8.821314612
62600,8.7756,0.040024174,8.735575826,8.815624174
62700,8.79845,0.039003679,8.759446321,8.837453679
62800,8.79755,0.039029084,8.758520916,8.836579084
62900,8.82665,0.038649967,8.788000033,8.865299967
63000,8.77815,0.039148964,8.739001036,8.817298964
63100,8.80935,0.039309041,8.770040959,8.848659041
63200,8.8019,0.039379723,8.762520277,8.841279723
63300,8.78815,0.039227197,8.748922803,8.827377197
63400,8.8031,0.038738365,8.764361635,8.841838365
63500,8.8053,0.039001035,8.766298965,8.844301035
63600,8.8185,0.038664846,8.779835154,8.857164846
63700,8.8007,0.038776466,8.761923534,8.839476466
63800,8.771,0.039250158,8.731749842,8.810250158
63900,8.7604,0.039279598,8.721120402,8.799679598
64000,8.81615,0.038695878,8.777454122,8.854845878
64100,8.79545,0.038874389,8.756575611,8.834324389
64200,8.78725,0.039589502,8.747660498,8.826839502
64300,8.7834,0.039207223,8.744192777,8.822607223
64400,8.7651,0.04000159,8.72509841,8.80510159
64500,8.801,0.038903106,8.762096894,8.839903106
64600,8.8099,0.038873345,8.771026655,8.848773345
64700,8.78065,0.039183734,8.741466266,8.819833734
64800,8.80005,0.038923115,8.761126885,8.838973115
64900,8.7929,0.039586125,8.753313875,8.832486125
65000,8.77165,0.039837875,8.731812125,8.811487875
65100,8.7945,0.039940124,8.754559876,8.834440124
65200,8.75605,0.040438474,8.715611526,8.796488474
65300,8.76895,0.040575944,8.728374056,8.809525944
65400,8.78225,0.040027203,8.742222797,8.822277203
65500,8.7641,0.039857199,8.724242801,8.803957199
65600,8.7787,0.039472494,8.739227506,8.818172494
65700,8.7846,0.039651831,8.744948169,8.824251831
65800,8.8033,0.039270025,8.764029975,8.842570025
65900,8.7913,0.039528522,8.751771478,8.830828522
66000,8.7829,0.039587869,8.743312131,8.822487869
66100,8.78445,0.039502222,8.744947778,8.823952222
66200,8.7693,0.040020715,8.729279285,8.809320715
66300,8.8062,0.038547786,8.767652214,8.844747786
66400,8.7855,0.039045244,8.746454756,8.824545244
66500,8.80495,0.038854714,8.766095286,8.843804714
66600,8.78495,0.03924102,8.74570898,8.82419102
66700,8.79595,0.039041834,8.756908166,8.834991834
66800,8.7872,0.03907351,8.74812649,8.82627351
66900,8.78455,0.039332496,8.745217504,8.823882496
67000,8.7865,0.03894803,8.74755197,8.82544803
67100,8.8042,0.038670465,8.765529535,8.842870465
67200,8.79915,0.038905113,8.760244887,8.838055113
67300,8.78495,0.039495629,8.745454371,8.824445629
67400,8.8134,0.03882395,8.77457605,8.85222395
67500,8.79275,0.039041272,8.753708728,8.831791272
67600,8.8194,0.038388962,8.781011038,8.857788962
67700,8.8173,0.038519613,8.778780387,8.855819613
67800,8.8033,0.038600423,8.764699577,8.841900423
67900,8.79405,0.038670871,8.755379129,8.832720871
68000,8.80535,0.038382069,8.766967931,8.843732069
68100,8.79675,0.038612505,8.758137495,8.835362505
68200,8.81225,0.038219053,8.774030947,8.850469053
68300,8.82795,0.038072432,8.789877568,8.866022432
68400,8.81635,0.038342368,8.778007632,8.854692368
68500,8.82445,0.037984136,8.786465864,8.862434136
68600,8.80305,0.038342697,8.764707303,8.841392697
68700,8.8148,0.038270481,8.776529519,8.853070481
68800,8.82915,0.038037209,8.791112791,8.867187209
68900,8.82485,0.03791058,8.78693942,8.86276058
69000,8.80435,0.038456017,8.765893983,8.842806017
69100,8.7859,0.03882122,8.74707878,8.82472122
69200,8.80565,0.038579299,8.767070701,8.844229299
69300,8.8172,0.038453756,8.778746244,8.855653756
69400,8.78545,0.038952083,8.746497917,8.824402083
69500,8.79065,0.039169645,8.751480355,8.829819645
69600,8.791,0.038486841,8.752513159,8.829486841
69700,8.7944,0.039108003,8.755291997,8.833508003
69800,8.79655,0.03934369,8.75720631,8.83589369
69900,8.78805,0.03915782,8.74889218,8.82720782
70000,8.7949,0.038699393,8.756200607,8.833599393
70100,8.7774,0.03924331,8.73815669,8.81664331
70200,8.7814,0.038871654,8.742528346,8.820271654
70300,8.801,0.039299933,8.761700067,8.840299933
70400,8.8312,0.038296539,8.792903461,8.869496539
70500,8.8312,0.037693793,8.793506207,8.868893793
70600,8.7874,0.038948742,8.748451258,8.826348742
70700,8.78145,0.038403893,8.743046107,8.819853893
70800,8.81035,0.038074036,8.772275964,8.848424036
70900,8.8182,0.037764541,8.780435459,8.855964541
71000,8.8325,0.037677387,8.794822613,8.870177387
71100,8.83865,0.03731711,8.80133289,8.87596711
71200,8.7975,0.038296861,8.759203139,8.835796861
71300,8.78395,0.038627398,8.745322602,8.822577398
71400,8.82375,0.038772027,8.784977973,8.862522027
71500,8.7949,0.038729399,8.756170601,8.833629399
71600,8.7884,0.038855952,8.749544048,8.827255952
71700,8.80315,0.039514503,8.763635497,8.842664503
71800,8.7711,0.039627565,8.731472435,8.810727565
71900,8.79995,0.03878567,8.76116433,8.83873567
72000,8.78725,0.03886182,8.74838818,8.82611182
72100,8.8114,0.038365148,8.773034852,8.849765148
72200,8.79535,0.039038474,8.756311526,8.834388474
72300,8.8061,0.038865581,8.767234419,8.844965581
72400,8.807,0.038671226,8.768328774,8.845671226
72500,8.7925,0.039121708,8.753378292,8.831621708
72600,8.81255,0.038834695,8.773715305,8.851384695
72700,8.7886,0.038775015,8.749824985,8.827375015
72800,8.7737,0.039700228,8.733999772,8.813400228
72900,8.79325,0.03916356,8.75408644,8.83241356
73000,8.8166,0.038261057,8.778338943,8.854861057
73100,8.83215,0.037754455,8.794395545,8.869904455
73200,8.80735,0.038261461,8.769088539,8.845611461
73300,8.81775,0.038146775,8.779603225,8.855896775
73400,8.8098,0.037654743,8.772145257,8.847454743
73500,8.83665,0.037861471,8.798788529,8.874511471
73600,8.77985,0.038584512,8.741265488,8.818434512
73700,8.82925,0.03745984,8.79179016,8.86670984
73800,8.8204,0.037751312,8.782648688,8.858151312
73900,8.80995,0.037753617,8.772196383,8.847703617
74000,8.8228,0.037490668,8.785309332,8.860290668
74100,8.8035,0.037467976,8.766032024,8.840967976
74200,8.8164,0.038050345,8.778349655,8.854450345
74300,8.80605,0.037369702,8.768680298,8.843419702
74400,8.814,0.037268275,8.776731725,8.851268275
74500,8.7998,0.036915412,8.762884588,8.836715412
74600,8.81835,0.037299648,8.781050352,8.855649648
74700,8.841,0.036792923,8.804207077,8.877792923
74800,8.80675,0.037081903,8.769668097,8.843831903
74900,8.8296,0.037061172,8.792538828,8.866661172
75000,8.81905,0.037404535,8.781645465,8.856454535
75100,8.813,0.0381252,8.7748748,8.8511252
75200,8.8212,0.036999477,8.784200523,8.858199477
75300,8.7976,0.037737158,8.759862842,8.835337158
75400,8.80175,0.037909043,8.763840957,8.839659043
75500,8.81865,0.037670722,8.780979278,8.856320722
75600,8.80375,0.038386605,8.765363395,8.842136605
75700,8.8031,0.038091228,8.765008772,8.841191228
75800,8.81595,0.03798801,8.77796199,8.85393801
75900,8.83115,0.037823081,8.793326919,8.868973081
76000,8.8205,0.037835057,8.782664943,8.858335057
76100,8.82985,0.037402244,8.792447756,8.867252244
76200,8.7827,0.038627255,8.744072745,8.821327255
76300,8.7983,0.038406972,8.759893028,8.836706972
76400,8.8188,0.037588069,8.781211931,8.856388069
76500,8.7765,0.038411125,8.738088875,8.814911125
76600,8.82445,0.037111677,8.787338323,8.861561677
76700,8.8076,0.037902129,8.769697871,8.845502129
76800,8.81125,0.038118822,8.773131178,8.849368822
76900,8.8065,0.037996808,8.768503192,8.844496808
77000,8.84215,0.037619772,8.804530228,8.879769772
77100,8.8022,0.038394508,8.763805492,8.840594508
77200,8.7791,0.038939384,8.740160616,8.818039384
77300,8.8088,0.039052493,8.769747507,8.847852493
77400,8.80995,0.038761283,8.771188717,8.848711283
77500,8.8153,0.038346594,8.776953406,8.853646594
77600,8.7988,0.038675239,8.760124761,8.837475239
77700,8.8228,0.038459072,8.784340928,8.861259072
77800,8.7807,0.038949221,8.741750779,8.819649221
77900,8.7986,0.039147527,8.759452473,8.837747527
78000,8.82125,0.038268508,8.782981492,8.859518508
78100,8.78555,0.039158532,8.746391468,8.824708532
78200,8.8346,0.038345356,8.796254644,8.872945356
78300,8.78905,0.039269315,8.749780685,8.828319315
78400,8.7926,0.038761961,8.753838039,8.831361961
78500,8.81965,0.038331556,8.781318444,8.857981556
78600,8.81285,0.038576691,8.774273309,8.851426691
78700,8.7736,0.039425519,8.734174481,8.813025519
78800,8.79435,0.039422067,8.754927933,8.833772067
78900,8.80805,0.039181783,8.768868217,8.847231783
79000,8.7872,0.039374748,8.747825252,8.826574748
79100,8.8138,0.039059606,8.774740394,8.852859606
79200,8.78975,0.039160089,8.750589911,8.828910089
79300,8.8019,0.038868173,8.763031827,8.840768173
79400,8.7839,0.039391895,8.744508105,8.823291895
79500,8.81345,0.038980454,8.774469546,8.852430454
79600,8.805,0.038773431,8.766226569,8.843773431
79700,8.79605,0.03896304,8.75708696,8.83501304
79800,8.7941,0.039257735,8.754842265,8.833357735
79900,8.81515,0.039209094,8.775940906,8.854359094
80000,8.807,0.039119224,8.767880776,8.846119224
80100,8.7706,0.039692179,8.730907821,8.810292179
80200,8.78595,0.039624238,8.746325762,8.825574238
80300,8.76385,0.040114574,8.723735426,8.803964574
80400,8.81045,0.039095841,8.771354159,8.849545841
80500,8.77565,0.038950794,8.736699206,8.814600794
80600,8.7957,0.039559721,8.756140279,8.835259721
80700,8.7869,0.039192016,8.747707984,8.826092016
80800,8.81765,0.038568719,8.779081281,8.856218719
80900,8.7902,0.038787202,8.751412798,8.828987202
81000,8.77065,0.039536324,8.731113676,8.810186324
81100,8.8009,0.038791268,8.762108732,8.839691268
81200,8.789,0.039138123,8.749861877,8.828138123
81300,8.80075,0.039145292,8.761604708,8.839895292
81400,8.77995,0.039532373,8.740417627,8.819482373
81500,8.78545,0.039141212,8.746308788,8.824591212
81600,8.78935,0.039599889,8.749750111,8.828949889
81700,8.8024,0.038923621,8.763476379,8.841323621
81800,8.78315,0.039315149,8.743834851,8.822465149
81900,8.7729,0.039610566,8.733289434,8.812510566
82000,8.7759,0.039742767,8.736157233,8.815642767
82100,8.785,0.039806985,8.745193015,8.824806985
82200,8.781,0.039897881,8.741102119,8.820897881
82300,8.7739,0.040070869,8.733829131,8.813970869
82400,8.7789,0.039674943,8.739225057,8.818574943
82500,8.78065,0.039718803,8.740931197,8.820368803
82600,8.7978,0.039500138,8.758299862,8.837300138
82700,8.7804,0.039351642,8.741048358,8.819751642
82800,8.8159,0.038886535,8.777013465,8.854786535
82900,8.79375,0.038769673,8.754980327,8.832519673
83000,8.80595,0.038508831,8.767441169,8.844458831
83100,8.80745,0.039369129,8.768080871,8.846819129
83200,8.7867,0.039686137,8.747013863,8.826386137
83300,8.78275,0.039097807,8.743652193,8.821847807
83400,8.7818,0.040196655,8.741603345,8.821996655
83500,8.7628,0.040023689,8.722776311,8.802823689
83600,8.78325,0.039598153,8.743651847,8.822848153
83700,8.8204,0.038380404,8.782019596,8.858780404
83800,8.80955,0.039096758,8.770453242,8.848646758
83900,8.78225,0.039838531,8.742411469,8.822088531
84000,8.7827,0.039523369,8.743176631,8.822223369
84100,8.7953,0.039594829,8.755705171,8.834894829
84200,8.793,0.039390633,8.753609367,8.832390633
84300,8.8075,0.0389069,8.7685931,8.8464069
84400,8.79395,0.038893459,8.755056541,8.832843459
84500,8.80075,0.039666239,8.761083761,8.840416239
84600,8.7916,0.039094768,8.752505232,8.830694768
84700,8.78205,0.039033623,8.743016377,8.821083623
84800,8.79585,0.039116227,8.756733773,8.834966227
84900,8.80295,0.038806984,8.764143016,8.841756984
85000,8.82705,0.03804705,8.78900295,8.86509705
85100,8.82135,0.03874675,8.78260325,8.86009675
85200,8.7768,0.039695575,8.737104425,8.816495575
85300,8.8275,0.038225295,8.789274705,8.865725295
85400,8.80485,0.038434826,8.766415174,8.843284826
85500,8.7971,0.038677925,8.758422075,8.835777925
85600,8.8366,0.037865053,8.798734947,8.874465053
85700,8.82285,0.038289053,8.784560947,8.861139053
85800,8.7799,0.039340087,8.740559913,8.819240087
85900,8.8211,0.038676751,8.782423249,8.859776751
86000,8.80465,0.038539793,8.766110207,8.843189793
86100,8.8222,0.038851354,8.783348646,8.861051354
86200,8.81045,0.038384312,8.772065688,8.848834312
86300,8.7941,0.03813281,8.75596719,8.83223281
86400,8.8237,0.037239893,8.786460107,8.860939893
86500,8.8218,0.037753518,8.784046482,8.859553518
86600,8.8221,0.03767217,8.78442783,8.85977217
86700,8.78825,0.038388126,8.749861874,8.826638126
86800,8.8306,0.037561014,8.793038986,8.868161014
86900,8.8156,0.038454727,8.777145273,8.854054727
87000,8.79215,0.038175158,8.753974842,8.830325158
87100,8.8008,0.038409151,8.762390849,8.839209151
87200,8.8184,0.038392747,8.780007253,8.856792747
87300,8.8176,0.038145646,8.779454354,8.855745646
87400,8.8243,0.038007479,8.786292521,8.862307479
87500,8.7904,0.038383206,8.752016794,8.828783206
87600,8.80245,0.038367042,8.764082958,8.840817042
87700,8.81335,0.037799574,8.775550426,8.851149574
87800,8.79165,0.038592737,8.753057263,8.830242737
87900,8.81235,0.037642299,8.774707701,8.849992299
88000,8.81415,0.037931475,8.776218525,8.852081475
88100,8.8159,0.037951791,8.777948209,8.853851791
88200,8.8219,0.038014036,8.783885964,8.859914036
88300,8.80095,0.038269208,8.762680792,8.839219208
88400,8.7986,0.038511576,8.760088424,8.837111576
88500,8.80095,0.038746279,8.762203721,8.839696279
88600,8.7681,0.039047647,8.729052353,8.807147647
88700,8.78305,0.039208266,8.743841734,8.822258266
88800,8.8234,0.038362833,8.785037167,8.861762833
88900,8.8002,0.038607051,8.761592949,8.838807051
89000,8.8207,0.038272221,8.782427779,8.858972221
89100,8.7911,0.038505307,8.752594693,8.829605307
89200,8.78085,0.038831368,8.742018632,8.819681368
89300,8.8241,0.03830826,8.78579174,8.86240826
89400,8.8126,0.038117366,8.774482634,8.850717366
89500,8.81845,0.038140289,8.780309711,8.856590289
89600,8.8317,0.038015299,8.793684701,8.869715299
89700,8.79415,0.038527195,8.755622805,8.832677195
89800,8.8151,0.038843877,8.776256123,8.853943877
89900,8.8061,0.038357125,8.767742875,8.844457125
90000,8.81645,0.038224779,8.778225221,8.854674779
90100,8.80515,0.038386583,8.766763417,8.843536583
90200,8.8328,0.038438735,8.794361265,8.871238735
90300,8.8126,0.038823529,8.773776471,8.851423529
90400,8.80765,0.038665436,8.768984564,8.846315436
90500,8.79075,0.038942676,8.751807324,8.829692676
90600,8.8066,0.038734219,8.767865781,8.845334219
90700,8.81185,0.038705315,8.773144685,8.850555315
90800,8.80635,0.038775141,8.767574859,8.845125141
90900,8.8099,0.038335133,8.771564867,8.848235133
91000,8.80615,0.038894131,8.767255869,8.845044131
91100,8.7802,0.039359757,8.740840243,8.819559757
91200,8.81025,0.03881873,8.77143127,8.84906873
91300,8.81025,0.039074392,8.771175608,8.849324392
91400,8.75045,0.039473111,8.710976889,8.789923111
91500,8.81315,0.038901084,8.774248916,8.852051084
91600,8.8025,0.038537471,8.763962529,8.841037471
91700,8.7936,0.039482353,8.754117647,8.833082353
91800,8.81045,0.038652295,8.771797705,8.849102295
91900,8.8046,0.03856954,8.76603046,8.84316954
92000,8.8102,0.038642677,8.771557323,8.848842677
92100,8.7784,0.039665979,8.738734021,8.818065979
92200,8.79705,0.038797917,8.758252083,8.835847917
92300,8.78725,0.03899355,8.74825645,8.82624355
92400,8.8061,0.03870084,8.76739916,8.84480084
92500,8.76435,0.039264404,8.725085596,8.803614404
92600,8.81075,0.03868417,8.77206583,8.84943417
92700,8.8193,0.038367462,8.780932538,8.857667462
92800,8.82215,0.038607605,8.783542395,8.860757605
92900,8.80315,0.038755452,8.764394548,8.841905452
93000,8.7862,0.038556808,8.747643192,8.824756808
93100,8.7954,0.038693859,8.756706141,8.834093859
93200,8.7854,0.039626242,8.745773758,8.825026242
93300,8.8063,0.03844768,8.76785232,8.84474768
93400,8.8076,0.038740095,8.768859905,8.846340095
93500,8.80365,0.038789664,8.764860336,8.842439664
93600,8.79565,0.039038242,8.756611758,8.834688242
93700,8.81445,0.038747496,8.775702504,8.853197496
93800,8.79275,0.040054247,8.752695753,8.832804247
93900,8.79915,0.038749535,8.760400465,8.837899535
94000,8.8292,0.038393663,8.790806337,8.867593663
94100,8.80455,0.039245636,8.765304364,8.843795636
94200,8.8187,0.038682204,8.780017796,8.857382204
94300,8.79885,0.038861831,8.759988169,8.837711831
94400,8.771,0.03957396,8.73142604,8.81057396
94500,8.77995,0.039181976,8.740768024,8.819131976
94600,8.82705,0.038787881,8.788262119,8.865837881
94700,8.79635,0.039498344,8.756851656,8.835848344
94800,8.7881,0.0394567,8.7486433,8.8275567
94900,8.79935,0.039121885,8.760228115,8.838471885
95000,8.77565,0.039542355,8.736107645,8.815192355
95100,8.78985,0.039684957,8.750165043,8.829534957
95200,8.8008,0.039203286,8.761596714,8.840003286
95300,8.78065,0.039513122,8.741136878,8.820163122
95400,8.8305,0.038597935,8.791902065,8.869097935
95500,8.76285,0.039486437,8.723363563,8.802336437
95600,8.8093,0.039192398,8.770107602,8.848492398
95700,8.8125,0.038744905,8.773755095,8.851244905
95800,8.8076,0.039101668,8.768498332,8.846701668
95900,8.8104,0.03882456,8.77157544,8.84922456
96000,8.77765,0.039246576,8.738403424,8.816896576
96100,8.7932,0.039358456,8.753841544,8.832558456
96200,8.8083,0.039141279,8.769158721,8.847441279
96300,8.80655,0.038621423,8.767928577,8.845171423
96400,8.78715,0.038595786,8.748554214,8.825745786
96500,8.80935,0.038934051,8.770415949,8.848284051
96600,8.7982,0.038640108,8.759559892,8.836840108
96700,8.7963,0.038998179,8.757301821,8.835298179
96800,8.80115,0.038473167,8.762676833,8.839623167
96900,8.79515,0.039393671,8.755756329,8.834543671
97000,8.81125,0.038232715,8.773017285,8.849482715
97100,8.8128,0.038512593,8.774287407,8.851312593
97200,8.8203,0.038921094,8.781378906,8.859221094
97300,8.82495,0.038164803,8.786785197,8.863114803
97400,8.7701,0.039606547,8.730493453,8.809706547
97500,8.79185,0.038765928,8.753084072,8.830615928
97600,8.80105,0.038633812,8.762416188,8.839683812
97700,8.8259,0.038194853,8.787705147,8.864094853
97800,8.79085,0.03902434,8.75182566,8.82987434
97900,8.81505,0.037978991,8.777071009,8.853028991
98000,8.81065,0.038349499,8.772300501,8.848999499
98100,8.8172,0.037777593,8.779422407,8.854977593
98200,8.80275,0.037977671,8.764772329,8.840727671
98300,8.80905,0.037934785,8.771115215,8.846984785
98400,8.80475,0.037547304,8.767202696,8.842297304
98500,8.82795,0.037923503,8.790026497,8.865873503
98600,8.8102,0.037928335,8.772271665,8.848128335
98700,8.7758,0.038683955,8.737116045,8.814483955
98800,8.80635,0.03822209,8.76812791,8.84457209
98900,8.7892,0.038313927,8.750886073,8.827513927
99000,8.811,0.038205191,8.772794809,8.849205191
99100,8.78605,0.038570242,8.747479758,8.824620242
99200,8.7998,0.038673963,8.761126037,8.838473963
99300,8.80315,0.038149952,8.765000048,8.841299952
99400,8.819,0.037540113,8.781459887,8.856540113
99500,8.8206,0.038173352,8.782426648,8.858773352
99600,8.8341,0.037878434,8.796221566,8.871978434
99700,8.8328,0.037491943,8.795308057,8.870291943
99800,8.8115,0.037640141,8.773859859,8.849140141
99900,8.8481,0.037063971,8.811036029,8.885163971
100000,8.8353,0.037246181,8.798053819,8.872546181

